A "Necklace" Model for Vesicles Simulations in 2D

The aim of this paper is to propose a new numerical model to simulate 2D vesicles interacting with a newtonian fluid. The inextensible membrane is modeled by a chain of circular rigid particles which are maintained in cohesion by using two different type of forces. First, a spring force is imposed between neighboring particles in the chain. Second, in order to model the bending of the membrane, each triplet of successive particles is submitted to an angular force. Numerical simulations of vesicles in shear flow have been run using Finite Element Method and the FreeFem++[1] software. Exploring different ratios of inner and outer viscosities, we recover the well known "Tank-Treading" and "Tumbling" motions predicted by theory and experiments. Moreover, for the first time, 2D simulations of the "Vacillating-Breathing" regime predicted by theory in [2] and observed experimentally in [3] are done without special ingredient like for example thermal fluctuations used in [4].

==> LBM_060.dat <==
Y                 X
27.24515	-1.23879
26.88359	-2.43764
26.30144	-3.54961
25.5312	-4.54177
24.60862	-5.39459
23.57024	-6.10211
22.44768	-6.66676
21.26789	-7.09941
20.05104	-7.41309
18.81234	-7.62473
17.56188	-7.74939
16.3064	-7.80385
15.04974	-7.80132
13.79388	-7.7562
12.53959	-7.6788
11.28674	-7.58083
10.03497	-7.46986
8.78354	-7.35519
7.53197	-7.24203
6.27963	-7.13761
5.02636	-7.04508
3.77194	-6.9699
2.51653	-6.91335
1.26031	-6.87921
0.00369	-6.86702
-1.26031	-6.87895
-2.51653	-6.91321
-3.77195	-6.96938
-5.02637	-7.04468
-6.27967	-7.13686
-7.53199	-7.24138
-8.78359	-7.35424
-10.03502	-7.46899
-11.28681	-7.57968
-12.53966	-7.67772
-13.79396	-7.75487
-15.04982	-7.80006
-16.30648	-7.80238
-17.56196	-7.74796
-18.81241	-7.62312
-20.05111	-7.41153
-21.26793	-7.09771
-22.44773	-6.6651
-23.57025	-6.10036
-24.60864	-5.39287
-25.53119	-4.54001
-26.30144	-3.54786
-26.88357	-2.43588
-27.24515	-1.23704
-27.36628	8.77975E-4
-27.24515	1.23879
-26.88359	2.43764
-26.30144	3.54961
-25.5312	4.54177
-24.60862	5.39459
-23.57024	6.10211
-22.44768	6.66676
-21.26789	7.09941
-20.05104	7.41309
-18.81234	7.62473
-17.56188	7.74939
-16.3064	7.80385
-15.04974	7.80132
-13.79388	7.7562
-12.53959	7.6788
-11.28674	7.58083
-10.03497	7.46986
-8.78354	7.35519
-7.53197	7.24203
-6.27963	7.13761
-5.02636	7.04508
-3.77194	6.9699
-2.51653	6.91335
-1.26031	6.87921
-0.00369	6.86702
1.26031	6.87895
2.51653	6.91321
3.77195	6.96938
5.02637	7.04468
6.27967	7.13686
7.53199	7.24138
8.78359	7.35424
10.03502	7.46899
11.28681	7.57968
12.53966	7.67772
13.79396	7.75487
15.04982	7.80006
16.30648	7.80238
17.56196	7.74796
18.81241	7.62312
20.05111	7.41153
21.26793	7.09771
22.44773	6.6651
23.57025	6.10036
24.60864	5.39287
25.53119	4.54001
26.30144	3.54786
26.88357	2.43588
27.24515	1.23704
27.36628	-8.77975E-4
27.24515	-1.23879


==> LBM_070.dat <==
Y                X
26.64043	-1.24581
26.32352	-2.45822
25.81033	-3.60338
25.12292	-4.65428
24.28778	-5.59261
23.33277	-6.40891
22.28424	-7.10119
21.16572	-7.67365
19.99671	-8.13443
18.79287	-8.49458
17.56598	-8.76612
16.32472	-8.9618
15.07506	-9.09368
13.821	-9.1736
12.56498	-9.21198
11.30839	-9.21879
10.05189	-9.20238
8.79567	-9.17067
7.53972	-9.12998
6.28386	-9.0863
5.02795	-9.04401
3.77187	-9.00731
2.51558	-8.97881
1.25909	-8.96099
0.00248	-8.95471
-1.25904	-8.96082
-2.51554	-8.97861
-3.77184	-9.00692
-5.02792	-9.04359
-6.28383	-9.0857
-7.53969	-9.12935
-8.79565	-9.16988
-10.05186	-9.20156
-11.30837	-9.21782
-12.56496	-9.21099
-13.82098	-9.17248
-15.07503	-9.09255
-16.32468	-8.96056
-17.56594	-8.76487
-18.79281	-8.49325
-19.99665	-8.1331
-21.16564	-7.67226
-22.28417	-7.09981
-23.33267	-6.4075
-24.2877	-5.59121
-25.12283	-4.65288
-25.81026	-3.60199
-26.32346	-2.45683
-26.6404	-1.24443
-26.74707	6.87191E-4
-26.64043	1.24581
-26.32352	2.45822
-25.81033	3.60338
-25.12292	4.65428
-24.28778	5.59261
-23.33277	6.40891
-22.28424	7.10119
-21.16572	7.67365
-19.99671	8.13443
-18.79287	8.49458
-17.56598	8.76612
-16.32472	8.9618
-15.07506	9.09368
-13.821	9.1736
-12.56498	9.21198
-11.30839	9.21879
-10.05189	9.20238
-8.79567	9.17067
-7.53972	9.12998
-6.28386	9.0863
-5.02795	9.04401
-3.77187	9.00731
-2.51558	8.97881
-1.25909	8.96099
-0.00248	8.95471
1.25904	8.96082
2.51554	8.97861
3.77184	9.00692
5.02792	9.04359
6.28383	9.0857
7.53969	9.12935
8.79565	9.16988
10.05186	9.20156
11.30837	9.21782
12.56496	9.21099
13.82098	9.17248
15.07503	9.09255
16.32468	8.96056
17.56594	8.76487
18.79281	8.49325
19.99665	8.1331
21.16564	7.67226
22.28417	7.09981
23.33267	6.4075
24.2877	5.59121
25.12283	4.65288
25.81026	3.60199
26.32346	2.45683
26.6404	1.24443
26.74707	-6.87191E-4
26.64043	-1.24581


==> LBM_080.dat <==
Y                X
25.76551	-1.25
25.49428	-2.47486
25.05263	-3.6498
24.45438	-4.75386
23.71803	-5.77144
22.86298	-6.6918
21.90965	-7.51014
20.87667	-8.22545
19.78139	-8.84124
18.63822	-9.36287
17.45954	-9.79839
16.25491	-10.15601
15.03205	-10.4453
13.79659	-10.67488
12.5528	-10.85401
11.3036	-10.99045
10.0511	-11.09226
8.79662	-11.16579
7.54105	-11.21755
6.28489	-11.2523
5.02845	-11.27493
3.77188	-11.28858
2.51527	-11.29651
1.25863	-11.30028
0.00198	-11.30151
-1.25856	-11.30017
-2.5152	-11.29629
-3.77181	-11.28826
-5.02838	-11.2745
-6.28482	-11.25179
-7.54097	-11.21693
-8.79654	-11.1651
-10.05102	-11.09148
-11.30351	-10.98961
-12.5527	-10.85308
-13.79648	-10.6739
-15.03194	-10.44426
-16.25478	-10.15493
-17.4594	-9.79727
-18.63808	-9.36172
-19.78123	-8.84007
-20.87651	-8.22427
-21.90948	-7.50895
-22.86282	-6.69062
-23.71788	-5.77026
-24.45425	-4.7527
-25.05252	-3.64865
-25.49421	-2.47373
-25.76547	-1.24887
-25.85646	5.61657E-4
-25.76551	1.25
-25.49428	2.47486
-25.05263	3.6498
-24.45438	4.75386
-23.71803	5.77144
-22.86298	6.6918
-21.90965	7.51014
-20.87667	8.22545
-19.78139	8.84124
-18.63822	9.36287
-17.45954	9.79839
-16.25491	10.15601
-15.03205	10.4453
-13.79659	10.67488
-12.5528	10.85401
-11.3036	10.99045
-10.0511	11.09226
-8.79662	11.16579
-7.54105	11.21755
-6.28489	11.2523
-5.02845	11.27493
-3.77188	11.28858
-2.51527	11.29651
-1.25863	11.30028
-0.00198	11.30151
1.25856	11.30017
2.5152	11.29629
3.77181	11.28826
5.02838	11.2745
6.28482	11.25179
7.54097	11.21693
8.79654	11.1651
10.05102	11.09148
11.30351	10.98961
12.5527	10.85308
13.79648	10.6739
15.03194	10.44426
16.25478	10.15493
17.4594	9.79727
18.63808	9.36172
19.78123	8.84007
20.87651	8.22427
21.90948	7.50895
22.86282	6.69062
23.71788	5.77026
24.45425	4.7527
25.05252	3.64865
25.49421	2.47373
25.76547	1.24887
25.85646	-5.61657E-4
25.76551	-1.25


==> LBM_090.dat <==
Y               X
24.37716	-1.25253
24.15772	-2.4888
23.79716	-3.69167
23.30411	-4.84675
22.68847	-5.94159
21.96279	-6.96698
21.13955	-7.91593
20.23225	-8.78499
19.25319	-9.5724
18.21452	-10.27941
17.12661	-10.90807
15.99912	-11.46268
14.83986	-11.94744
13.65581	-12.36808
12.45238	-12.7296
11.23423	-13.03794
10.00485	-13.29796
8.76717	-13.51508
7.5233	-13.69341
6.275	-13.83743
5.02348	-13.95022
3.76975	-14.03508
2.51453	-14.09388
1.25842	-14.12865
0.00188	-14.13999
-1.2583	-14.12861
-2.51441	-14.09362
-3.76963	-14.03484
-5.02334	-13.94977
-6.27486	-13.83701
-7.52314	-13.6928
-8.76701	-13.51449
-10.00466	-13.29721
-11.23405	-13.03722
-12.45216	-12.72874
-13.6556	-12.36725
-14.83961	-11.9465
-15.99888	-11.46176
-17.12634	-10.90709
-18.21427	-10.27845
-19.25291	-9.5714
-20.232	-8.78403
-21.13928	-7.91495
-21.96256	-6.96603
-22.68824	-5.94065
-23.30394	-4.84584
-23.797	-3.69076
-24.15763	-2.48791
-24.37711	-1.25165
-24.45083	4.3873E-4
-24.37716	1.25253
-24.15772	2.4888
-23.79716	3.69167
-23.30411	4.84675
-22.68847	5.94159
-21.96279	6.96698
-21.13955	7.91593
-20.23225	8.78499
-19.25319	9.5724
-18.21452	10.27941
-17.12661	10.90807
-15.99912	11.46268
-14.83986	11.94744
-13.65581	12.36808
-12.45238	12.7296
-11.23423	13.03794
-10.00485	13.29796
-8.76717	13.51508
-7.5233	13.69341
-6.275	13.83743
-5.02348	13.95022
-3.76975	14.03508
-2.51453	14.09388
-1.25842	14.12865
-0.00188	14.13999
1.2583	14.12861
2.51441	14.09362
3.76963	14.03484
5.02334	13.94977
6.27486	13.83701
7.52314	13.6928
8.76701	13.51449
10.00466	13.29721
11.23405	13.03722
12.45216	12.72874
13.6556	12.36725
14.83961	11.9465
15.99888	11.46176
17.12634	10.90709
18.21427	10.27845
19.25291	9.5714
20.232	8.78403
21.13928	7.91495
21.96256	6.96603
22.68824	5.94065
23.30394	4.84584
23.797	3.69076
24.15763	2.48791
24.37711	1.25165
24.45083	-4.3873E-4
24.37716	-1.25253


==> LBM_100.dat <==
Y         X
19.961	-1.25457
19.84284	-2.50543
19.64638	-3.74641
19.37236	-4.97259
19.02194	-6.17917
18.59638	-7.36133
18.09753	-8.51448
17.52714	-9.63399
16.88771	-10.71553
16.1815	-11.75471
15.41157	-12.7476
14.58068	-13.69006
13.6924	-14.57864
12.74992	-15.40952
11.75729	-16.17977
10.7181	-16.88596
9.63677	-17.52576
8.51726	-18.09612
7.36427	-18.59536
6.1821	-19.0209
4.97564	-19.37172
3.74945	-19.64572
2.50853	-19.84258
1.25767	-19.96072
0.00187	-20.00053
-1.2577	-19.96095
-2.50853	-19.84236
-3.7495	-19.64592
-4.9756	-19.37152
-6.18217	-19.02107
-7.36422	-18.59519
-8.51734	-18.09626
-9.63671	-17.52561
-10.7182	-16.88608
-11.75722	-16.17965
-12.75002	-15.4096
-13.69233	-14.57854
-14.58077	-13.69012
-15.41151	-12.74752
-16.18159	-11.75475
-16.88765	-10.71547
-17.52722	-9.63401
-18.09747	-8.51444
-18.59644	-7.36134
-19.0219	-6.17914
-19.3724	-4.97258
-19.64636	-3.74638
-19.84286	-2.50541
-19.961	-1.25455
-20.00031	9.43421E-6
-19.961	1.25457
-19.84284	2.50543
-19.64638	3.74641
-19.37236	4.97259
-19.02194	6.17917
-18.59638	7.36133
-18.09753	8.51448
-17.52714	9.63399
-16.88771	10.71553
-16.1815	11.75471
-15.41157	12.7476
-14.58068	13.69006
-13.6924	14.57864
-12.74992	15.40952
-11.75729	16.17977
-10.7181	16.88596
-9.63677	17.52576
-8.51726	18.09612
-7.36427	18.59536
-6.1821	19.0209
-4.97564	19.37172
-3.74945	19.64572
-2.50853	19.84258
-1.25767	19.96072
-0.00187	20.00053
1.2577	19.96095
2.50853	19.84236
3.7495	19.64592
4.9756	19.37152
6.18217	19.02107
7.36422	18.59519
8.51734	18.09626
9.63671	17.52561
10.7182	16.88608
11.75722	16.17965
12.75002	15.4096
13.69233	14.57854
14.58077	13.69012
15.41151	12.74752
16.18159	11.75475
16.88765	10.71547
17.52722	9.63401
18.09747	8.51444
18.59644	7.36134
19.0219	6.17914
19.3724	4.97258
19.64636	3.74638
19.84286	2.50541
19.961	1.25455
20.00031	-9.43421E-6
19.961	-1.25457


==> VolPerim_Eq04.conf0.27.eps5e3-INIT10.txt <==
    t   V   P  
   1.0000000e-01   5.5485582e-04  -1.7878109e-02
   1.5000000e-01   5.7335101e-03  -1.5741396e-02
   2.0000000e-01   5.3081207e-02  -1.5462791e-02
   2.5000000e-01  -3.4586013e-02  -2.5594717e-02
   3.0000000e-01  -3.4586013e-02  -2.6368525e-02
   3.5000000e-01   2.9592310e-02  -3.6650937e-02
   4.0000000e-01   8.8037124e-02  -5.4027091e-02
   4.5000000e-01   6.4733179e-02  -5.6580039e-02
   5.0000000e-01   1.9050050e-02  -5.2170200e-02
   5.5000000e-01  -5.4375870e-02  -5.3693563e-02
   6.0000000e-01  -3.6990388e-02  -5.3620670e-02
   6.5000000e-01   2.5893272e-03  -5.0446555e-02
   7.0000000e-01   6.8432218e-02  -4.6103883e-02
   7.5000000e-01   1.6830627e-02  -5.3012068e-02
   8.0000000e-01  -3.2366590e-02  -3.9700486e-02
   8.5000000e-01  -5.1231687e-02  -2.9197289e-02
   9.0000000e-01   5.6225390e-02  -2.5034459e-02
   9.5000000e-01  -8.6742460e-02  -2.8001647e-02
   1.0000000e+00  -2.4228704e-02  -3.0808888e-02
   1.0500000e+00   7.2871064e-02  -3.1688504e-02
   1.1000000e+00  -6.5288035e-02  -4.5273916e-02
   1.1500000e+00   3.7175340e-02  -1.8601314e-02
   1.2000000e+00  -3.6250580e-02  -3.3264769e-02
   1.2500000e+00  -3.6250580e-02  -1.8348709e-02
   1.3000000e+00  -7.6940007e-02  -1.1275616e-02
   1.3500000e+00  -5.1231687e-02  -1.3380906e-02
   1.4000000e+00  -5.1231687e-02  -1.2028270e-02
   1.4500000e+00  -4.0689427e-02   5.8505208e-03
   1.5000000e+00  -3.7175340e-02   1.0249571e-02
   1.5500000e+00  -9.2475970e-04   7.0813544e-04
   1.6000000e+00  -1.6497713e-01   2.8450211e-02
   1.6500000e+00  -4.4943321e-02   7.4490350e-03
   1.7000000e+00  -3.7175340e-02   8.7305911e-03
   1.7500000e+00  -6.8247266e-02  -2.1567564e-03
   1.8000000e+00  -1.6090819e-02  -4.9430216e-03
   1.8500000e+00  -5.1601591e-02   1.1152954e-02
   1.9000000e+00  -1.1522506e-01   9.0189371e-03
   1.9500000e+00  -3.7360292e-02   1.0813997e-02
   2.0000000e+00   1.0542261e-02   8.0193037e-03
   2.0500000e+00  -1.7940338e-01   3.6865256e-02
   2.1000000e+00  -2.4968512e-02  -8.8449150e-04
   2.1500000e+00  -3.7175340e-02   1.9748806e-02
   2.2000000e+00  -1.0542261e-02   1.0626396e-02
   2.2500000e+00  -1.4000862e-01   6.4532332e-03
   2.3000000e+00  -6.8987074e-02   1.8390784e-02
   2.3500000e+00  -1.4426251e-01   3.2956943e-02
   2.4000000e+00  -6.4733179e-02   2.4495474e-02
   2.4500000e+00  -1.4167319e-01   2.7901446e-02
   2.5000000e+00  -1.0301823e-01   3.4063678e-02
   2.5500000e+00  -7.3980776e-02   2.2553245e-02
   2.6000000e+00  -1.6941598e-01   4.0926977e-02
   2.6500000e+00  -1.2262314e-01   3.5098732e-02
   2.7000000e+00   4.6792841e-02   1.5776603e-02
   2.7500000e+00  -1.1614982e-01   2.6401724e-02
   2.8000000e+00  -7.3425920e-02   2.5125516e-02
   2.8500000e+00  -1.2798674e-01   3.6691099e-02
   2.9000000e+00   5.9184621e-03   2.1988323e-02
   2.9500000e+00   8.3413325e-02   1.7706135e-02
   3.0000000e+00  -8.7112364e-02   3.2856107e-02
   3.0500000e+00  -7.6940007e-02   3.3650798e-02
   3.1000000e+00  -1.5720915e-02   1.6199221e-02
   3.1500000e+00  -1.4167319e-01   3.9416533e-02
   3.2000000e+00  -6.6582698e-02   3.2554209e-02
   3.2500000e+00   1.1097116e-03   1.6884244e-02
   3.3000000e+00  -7.3056016e-02   2.4828713e-02
   3.3500000e+00  -2.5338416e-02   1.5932221e-02
   3.4000000e+00   4.0689427e-02   1.8368882e-02
   3.4500000e+00  -1.7015579e-02   2.0108403e-02
   3.5000000e+00   1.0005900e-01   1.8390947e-02
   3.5500000e+00  -1.9105535e-01   3.4475679e-02
   3.6000000e+00  -1.2872655e-01   1.4851689e-02
   3.6500000e+00   5.9554525e-02   1.6682214e-02
   3.7000000e+00   2.9592310e-02   2.3777907e-02
   3.7500000e+00  -6.5288035e-02   2.3104428e-02
   3.8000000e+00  -6.0479284e-02   2.2155988e-02
   3.8500000e+00  -1.8532184e-01   4.6679849e-02
   3.9000000e+00  -1.2225323e-01   3.9024841e-02
   3.9500000e+00  -1.3261054e-01   1.1364420e-02
   4.0000000e+00  -3.9764667e-02   1.8111305e-02
   4.0500000e+00  -2.1066026e-01   5.0571606e-02
   4.1000000e+00   2.5893272e-02   2.4096478e-02
   4.1500000e+00   7.5645344e-02   2.2587275e-02
   4.2000000e+00  -1.0098376e-01   3.5344647e-02
   4.2500000e+00  -1.4518727e-01   3.0457101e-02
   4.3000000e+00  -8.4523037e-02   1.6102484e-02
   4.3500000e+00  -1.6109314e-01   4.2354200e-02
   4.4000000e+00  -2.9222407e-02   2.1578327e-02
   4.4500000e+00  -9.7654624e-02   3.3476964e-02
   4.5000000e+00  -1.8236261e-01   4.3491194e-02
   4.5500000e+00  -5.0491880e-02   2.9127316e-02
   4.6000000e+00  -3.7360292e-02   1.2627569e-02
   4.6500000e+00  -2.9962214e-02   2.5583525e-02
   4.7000000e+00  -2.9962214e-02   2.8714858e-02
   4.7500000e+00   8.0084190e-02   2.3016443e-02
   4.8000000e+00  -2.4783560e-02   2.7452422e-02
   4.8500000e+00  -3.8839907e-02   2.8778918e-02
   4.9000000e+00  -2.2934041e-02   1.2678305e-02
   4.9500000e+00  -2.6004243e-01   5.2322364e-02
   5.0000000e+00  -4.1429235e-02   2.9729714e-02
   5.0500000e+00  -2.5319921e-01   4.3599533e-02
   5.1000000e+00  -1.0338813e-01   3.1876140e-02
   5.1500000e+00  -1.1282068e-01   3.7234252e-02
   5.2000000e+00  -1.9530925e-01   4.5737798e-02
   5.2500000e+00  -1.0246337e-01   2.8346627e-02
   5.3000000e+00  -1.0005900e-01   3.6896232e-02
   5.3500000e+00  -1.2909645e-01   1.7139524e-02
   5.4000000e+00   2.7742791e-03   1.6491924e-02
   5.4500000e+00  -1.2558237e-01   3.3360744e-02
   5.5000000e+00  -1.2558237e-01   3.8528667e-02
   5.5500000e+00  -2.4765065e-01   5.4687102e-02
   5.6000000e+00  -9.8394432e-02   3.0530665e-02
   5.6500000e+00  -9.8394432e-02   3.7178080e-02
   5.7000000e+00  -2.4154723e-01   5.0520450e-02
   5.7500000e+00  -3.7360292e-02   3.1058245e-02
   5.8000000e+00  -1.6479218e-01   3.4415887e-02
   5.8500000e+00  -6.2883660e-03   2.7256845e-02
   5.9000000e+00   8.1193902e-02   1.0431947e-02
   5.9500000e+00  -6.4733179e-03   1.8586377e-02
   6.0000000e+00  -1.1097116e-02   1.9775348e-02
   6.0500000e+00  -5.1786543e-03   2.9150599e-02
   6.1000000e+00  -4.5128273e-02   7.0419905e-03
   6.1500000e+00   2.0326218e-01   5.8382968e-03
   6.2000000e+00  -1.4555718e-01   4.0886379e-02
   6.2500000e+00  -2.0899569e-02   1.9870250e-02
   6.3000000e+00  -2.0899569e-02   2.0475018e-02
   6.3500000e+00   5.4005967e-02   2.0113585e-02
   6.4000000e+00  -1.0801193e-01   2.3291338e-02
   6.4500000e+00   2.7557839e-02   1.8132481e-02
   6.5000000e+00  -7.3980776e-02   1.8421748e-02
   6.5500000e+00   8.8776931e-03   2.4242772e-02
   6.6000000e+00  -1.0227842e-01   2.0933157e-02
   6.6500000e+00  -1.0227842e-01   2.1028485e-02
   6.7000000e+00  -1.1189592e-01   3.9211559e-02
   6.7500000e+00  -1.1189592e-01   2.0937839e-02
   6.8000000e+00  -5.0491880e-02   2.2488852e-02
   6.8500000e+00  -5.0491880e-02   3.3873979e-02
   6.9000000e+00  -5.3821015e-02   3.1276675e-02
   6.9500000e+00  -1.2613722e-01   3.3220450e-02
   7.0000000e+00  -6.2883660e-03   2.1027703e-02
   7.0500000e+00  -8.9331787e-02   3.0055180e-02
   7.1000000e+00  -1.2299304e-01   1.9336830e-02
   7.1500000e+00  -1.2299304e-01   3.2520732e-02
   7.2000000e+00  -1.2299304e-01   2.0195994e-02
   7.2500000e+00   5.2526351e-02   2.0175933e-02
   7.3000000e+00  -8.6372556e-02   3.3214284e-02
   7.3500000e+00  -8.6372556e-02   1.9353946e-02
   7.4000000e+00   9.2475970e-04   2.0110551e-02
   7.4500000e+00  -7.1391449e-02   2.9776720e-02
   7.5000000e+00   5.7705005e-02   1.8593600e-02
   7.5500000e+00  -8.9516739e-02   2.8916271e-02
   7.6000000e+00  -2.8667551e-02   1.9764862e-02
   7.6500000e+00  -1.0912164e-01   3.2439168e-02
   7.7000000e+00  -8.4153133e-02   2.5648811e-02
   7.7500000e+00  -9.2475970e-03   1.6640972e-02
   7.8000000e+00  -9.6359961e-02   2.6294888e-02
   7.8500000e+00  -4.4758370e-02   2.4840781e-02
   7.9000000e+00  -4.4758370e-02   1.9128462e-02
   7.9500000e+00  -4.4758370e-02   1.8963990e-02
   8.0000000e+00  -4.4758370e-02   1.8969995e-02
   8.0500000e+00  -4.4758370e-02   2.3029195e-02
   8.1000000e+00  -1.8865098e-02   1.9046660e-02
   8.1500000e+00  -9.9319192e-02   2.2191327e-02
   8.2000000e+00  -9.9319192e-02   2.7014864e-02
   8.2500000e+00   4.7902553e-02   1.7487918e-02
   8.3000000e+00  -1.2687703e-01   3.0222618e-02
   8.3500000e+00   2.0344713e-02   1.5982383e-02
   8.4000000e+00   9.5250249e-02   1.8257102e-02
   8.4500000e+00  -5.1971495e-02   1.4175318e-02
   8.5000000e+00  -5.1971495e-02   1.4320430e-02
   8.5500000e+00  -5.9739477e-02   1.3406431e-02
   8.6000000e+00  -5.9739477e-02   1.9694937e-02
   8.6500000e+00  -3.8470004e-02   1.7337711e-02
   8.7000000e+00   6.1588996e-02   1.3394866e-02
   8.7500000e+00  -5.1231687e-02   1.7284457e-02
   8.8000000e+00  -5.1231687e-02   1.7872887e-02
   8.8500000e+00  -5.2156447e-02   1.6621136e-02
   8.9000000e+00  -5.2156447e-02   1.1787730e-02
   8.9500000e+00  -5.2156447e-02   1.0591442e-02
   9.0000000e+00  -5.2156447e-02   8.8461888e-03
   9.0500000e+00  -5.2156447e-02   9.6351327e-03
   9.1000000e+00  -1.4981107e-01   2.5903215e-02
   9.1500000e+00   7.2316209e-02   1.1131750e-02
   9.2000000e+00   5.5485582e-03   4.1204677e-03
   9.2500000e+00   5.5485582e-03   5.2530222e-03
   9.3000000e+00   5.5485582e-03   2.7837750e-03
   9.3500000e+00   5.5485582e-03   2.8175602e-03
   9.4000000e+00  -1.2169838e-01   1.6525513e-02
   9.4500000e+00   8.0454094e-02   3.2035458e-03
   9.5000000e+00  -4.6792841e-02   3.2358767e-03
   9.5500000e+00  -4.6792841e-02   3.3904355e-03
   9.6000000e+00  -7.5830295e-03  -7.3540357e-03
   9.6500000e+00  -7.5830295e-03  -6.3269193e-03
   9.7000000e+00  -7.5830295e-03  -9.5104646e-03
   9.7500000e+00   3.8839907e-02  -1.2617460e-02
   9.8000000e+00   3.8839907e-02  -1.4804488e-02
   9.8500000e+00   3.8839907e-02  -1.5977603e-02
   9.9000000e+00  -2.7742791e-02  -2.2656369e-02
   9.9500000e+00  -2.7742791e-02  -3.9032054e-03
   1.0000000e+01   2.4043752e-03  -8.0644988e-03
   1.0050000e+01   5.6410342e-02  -1.0526547e-02
   1.0100000e+01  -1.0727213e-02  -2.0711666e-02
   1.0150000e+01  -1.0727213e-02  -3.1295824e-02
   1.0200000e+01  -1.0727213e-02  -3.7511131e-02
   1.0250000e+01  -1.0727213e-02  -4.0985085e-02
   1.0300000e+01  -1.0727213e-02  -4.5737875e-02
   1.0350000e+01  -1.0727213e-02  -4.7716942e-02
   1.0400000e+01  -1.0727213e-02  -3.6839790e-02
   1.0450000e+01  -1.0727213e-02  -3.1871227e-02
   1.0500000e+01  -1.0727213e-02  -2.9250458e-02
   1.0550000e+01  -1.5720915e-02  -4.2111451e-02
   1.0600000e+01  -1.5720915e-02  -4.7633943e-02
   1.0650000e+01  -9.8394432e-02  -3.2109057e-02
   1.0700000e+01   3.5140869e-02  -2.2852492e-02
   1.0750000e+01  -4.4758370e-02  -2.6214702e-02
   1.0800000e+01   3.0147166e-02  -3.9781518e-02
   1.0850000e+01   3.0147166e-02  -3.5814536e-02
   1.0900000e+01   3.0147166e-02  -3.6573972e-02
   1.0950000e+01   4.4018562e-02  -4.1200548e-02
   1.1000000e+01   4.4018562e-02  -5.1791004e-02
   1.1050000e+01   4.4018562e-02  -5.9462879e-02
   1.1100000e+01  -2.7742791e-03  -6.7698013e-02
   1.1150000e+01  -6.7322506e-02  -6.1091337e-02
   1.1200000e+01  -6.7322506e-02  -4.9623811e-02
   1.1250000e+01  -6.7322506e-02  -4.4377326e-02
   1.1300000e+01   3.4586013e-02  -4.0329666e-02
   1.1350000e+01   3.4586013e-02  -5.1115595e-02
   1.1400000e+01   1.0949155e-01  -4.8171627e-02
   1.1450000e+01   1.0949155e-01  -5.6996872e-02
   1.1500000e+01  -1.3205569e-01  -4.3049504e-02
   1.1550000e+01   1.5166059e-02  -5.3686729e-02
   1.1600000e+01   1.7570434e-01  -4.6150199e-02
   1.1650000e+01  -3.3106397e-02  -5.5470359e-02
   1.1700000e+01   3.8285052e-02  -5.6969903e-02
   1.1750000e+01  -2.4598608e-02  -5.6769508e-02
   1.1800000e+01  -2.4598608e-02  -5.2259638e-02
   1.1850000e+01  -1.0061386e-01  -5.6633022e-02
   1.1900000e+01   3.4216109e-02  -5.3442451e-02
   1.1950000e+01   3.4216109e-02  -5.9574601e-02
   1.2000000e+01  -1.1300564e-01  -6.1371415e-02
   1.2050000e+01  -3.8100100e-02  -6.0940376e-02
   1.2100000e+01  -3.8100100e-02  -6.0748313e-02
   1.2150000e+01  -3.8100100e-02  -5.6349534e-02
   1.2200000e+01  -3.8100100e-02  -5.9455645e-02
   1.2250000e+01  -3.8100100e-02  -6.0708101e-02
   1.2300000e+01  -3.8100100e-02  -6.0537974e-02
   1.2350000e+01  -3.8100100e-02  -6.0517430e-02
   1.2400000e+01  -3.8100100e-02  -6.0367470e-02
   1.2450000e+01  -3.8100100e-02  -5.2318709e-02
   1.2500000e+01  -3.8100100e-02  -5.8740026e-02
   1.2550000e+01   2.8852503e-02  -4.9056834e-02
   1.2600000e+01   2.8852503e-02  -5.6887088e-02
   1.2650000e+01   2.8852503e-02  -6.0488012e-02
   1.2700000e+01   2.8852503e-02  -5.5183546e-02
   1.2750000e+01   2.8852503e-02  -5.6081154e-02
   1.2800000e+01   2.8852503e-02  -5.9765085e-02
   1.2850000e+01   2.8852503e-02  -5.5711294e-02
   1.2900000e+01  -1.8680146e-02  -6.8294220e-02
   1.2950000e+01  -1.8680146e-02  -6.0004817e-02
   1.3000000e+01  -1.8680146e-02  -6.0075854e-02
   1.3050000e+01  -1.8680146e-02  -6.0054635e-02
   1.3100000e+01  -1.8680146e-02  -6.0203463e-02
   1.3150000e+01  -1.8680146e-02  -6.2520039e-02
   1.3200000e+01  -1.8680146e-02  -5.9898213e-02
   1.3250000e+01   7.7124959e-02  -6.0118004e-02
   1.3300000e+01   7.7124959e-02  -6.6346239e-02
   1.3350000e+01   7.7124959e-02  -7.1055507e-02
   1.3400000e+01   1.0357309e-02  -6.0617568e-02
   1.3450000e+01   1.0357309e-02  -5.9984632e-02
   1.3500000e+01   1.0357309e-02  -6.1440666e-02
   1.3550000e+01   1.0357309e-02  -6.1561071e-02
   1.3600000e+01   1.0357309e-02  -5.9969303e-02
   1.3650000e+01   1.0357309e-02  -6.0038540e-02
   1.3700000e+01   7.7124959e-02  -6.0559579e-02
   1.3750000e+01   1.5203049e-01  -6.0027086e-02
   1.3800000e+01  -1.8495194e-04  -5.8453167e-02
   1.3850000e+01   6.9726881e-02  -6.8042734e-02
   1.3900000e+01   6.9726881e-02  -5.7551630e-02
   1.3950000e+01   9.9874048e-03  -6.8805350e-02
   1.4000000e+01   6.9726881e-02  -6.7040070e-02
   1.4050000e+01   5.1786543e-03  -6.0911104e-02
   1.4100000e+01   1.3852900e-01  -6.0082930e-02
   1.4150000e+01   7.1946305e-02  -6.1132352e-02
   1.4200000e+01   7.1946305e-02  -6.8963168e-02
   1.4250000e+01   9.4325490e-03  -6.0650765e-02
   1.4300000e+01   9.4325490e-03  -6.3256688e-02
   1.4350000e+01   7.1946305e-02  -6.8192447e-02
   1.4400000e+01  -5.2896255e-02  -5.5508169e-02
   1.4450000e+01  -5.2896255e-02  -6.3601540e-02
   1.4500000e+01   9.8024528e-03  -5.6996551e-02
   1.4550000e+01  -5.2896255e-02  -6.2454307e-02
   1.4600000e+01   1.1097116e-03  -5.5596319e-02
   1.4650000e+01   6.3623467e-02  -5.9624477e-02
   1.4700000e+01   1.1097116e-03  -6.7963692e-02
   1.4750000e+01   1.1097116e-03  -6.0062189e-02
   1.4800000e+01   1.1097116e-03  -6.0335491e-02
   1.4850000e+01   1.1097116e-03  -6.6360725e-02
   1.4900000e+01   1.1097116e-03  -6.0105991e-02
   1.4950000e+01   1.1097116e-03  -6.0342516e-02
   1.5000000e+01   6.3623467e-02  -7.5330353e-02
   1.5050000e+01   1.1097116e-03  -6.0052610e-02
   1.5100000e+01   7.6015247e-02  -7.7071853e-02
   1.5150000e+01   1.1097116e-03  -6.0077812e-02
   1.5200000e+01   1.1097116e-03  -7.0103362e-02
   1.5250000e+01   1.1097116e-03  -7.0401735e-02
   1.5300000e+01   1.1097116e-03  -6.9997281e-02
   1.5350000e+01   1.1097116e-03  -6.9972326e-02
   1.5400000e+01   1.1097116e-03  -6.9158030e-02
   1.5450000e+01   1.1097116e-03  -6.9500107e-02
   1.5500000e+01   7.6015247e-02  -6.7981936e-02
   1.5550000e+01   7.6015247e-02  -6.8274497e-02
   1.5600000e+01   7.6015247e-02  -6.8284634e-02
   1.5650000e+01   1.1097116e-03  -6.0581324e-02
   1.5700000e+01  -7.9344382e-02  -5.2517117e-02
   1.5750000e+01   1.1097116e-03  -7.0322633e-02
   1.5800000e+01   7.6015247e-02  -6.0450615e-02
   1.5850000e+01   7.6015247e-02  -6.0258671e-02
   1.5900000e+01   7.6015247e-02  -6.0386918e-02
   1.5950000e+01   7.6015247e-02  -6.0427614e-02
   1.6000000e+01   7.6015247e-02  -6.0326608e-02
   1.6050000e+01   7.6015247e-02  -6.5224069e-02
   1.6100000e+01   7.6015247e-02  -6.0275326e-02
   1.6150000e+01   7.6015247e-02  -6.6688894e-02
   1.6200000e+01   7.6015247e-02  -6.0148204e-02
   1.6250000e+01   7.6015247e-02  -7.7364950e-02
   1.6300000e+01  -4.4388466e-03  -6.0193843e-02
   1.6350000e+01  -4.4388466e-03  -6.0545099e-02
   1.6400000e+01  -4.4388466e-03  -6.3959514e-02
   1.6450000e+01  -4.4388466e-03  -6.0300590e-02
   1.6500000e+01   7.6015247e-02  -6.7957584e-02
   1.6550000e+01  -4.4388466e-03  -6.0660232e-02
   1.6600000e+01   5.6965198e-02  -6.5767569e-02
   1.6650000e+01  -4.4388466e-03  -6.2085678e-02
   1.6700000e+01   5.6965198e-02  -6.4459199e-02
   1.6750000e+01  -4.4388466e-03  -6.8232506e-02
   1.6800000e+01  -1.2946636e-03  -6.7272553e-02
   1.6850000e+01  -1.2946636e-03  -6.5151370e-02
   1.6900000e+01  -1.2946636e-03  -6.1341622e-02
   1.6950000e+01  -1.2946636e-03  -6.0233447e-02
   1.7000000e+01  -1.2946636e-03  -6.0448654e-02
   1.7050000e+01  -1.2946636e-03  -6.6527286e-02
   1.7100000e+01  -1.2946636e-03  -6.0264438e-02
   1.7150000e+01  -1.2946636e-03  -6.2362950e-02
   1.7200000e+01  -1.2946636e-03  -6.0283819e-02
   1.7250000e+01  -1.2946636e-03  -6.0921344e-02
   1.7300000e+01  -1.2946636e-03  -6.9349513e-02
   1.7350000e+01  -1.2946636e-03  -6.0467652e-02
   1.7400000e+01   7.9159430e-02  -7.7720116e-02
   1.7450000e+01  -1.2946636e-03  -6.0196335e-02
   1.7500000e+01  -1.2946636e-03  -6.3862455e-02
   1.7550000e+01  -1.2946636e-03  -6.0232919e-02
   1.7600000e+01  -1.2946636e-03  -6.1239343e-02
   1.7650000e+01   7.9159430e-02  -6.7949058e-02
   1.7700000e+01  -1.2946636e-03  -6.0487394e-02
   1.7750000e+01  -1.2946636e-03  -6.9688718e-02
   1.7800000e+01  -1.2946636e-03  -6.0235908e-02
   1.7850000e+01  -1.2946636e-03  -6.6524659e-02
   1.7900000e+01  -1.2946636e-03  -6.7847301e-02
   1.7950000e+01   7.9159430e-02  -6.6376315e-02
   1.8000000e+01   2.5523368e-02  -6.0237577e-02
   1.8050000e+01   2.5523368e-02  -6.3454120e-02
   1.8100000e+01   2.5523368e-02  -6.6991922e-02
   1.8150000e+01   2.5523368e-02  -5.9706854e-02
   1.8200000e+01   2.5523368e-02  -6.1212755e-02
   1.8250000e+01   2.5523368e-02  -6.5205055e-02
   1.8300000e+01   2.5523368e-02  -6.5408564e-02
   1.8350000e+01   2.5523368e-02  -6.1854216e-02
   1.8400000e+01   2.5523368e-02  -6.0209154e-02
   1.8450000e+01   2.5523368e-02  -6.3360770e-02
   1.8500000e+01   2.5523368e-02  -6.7013606e-02
   1.8550000e+01   2.5523368e-02  -5.9709958e-02
   1.8600000e+01   2.5523368e-02  -6.3287255e-02
   1.8650000e+01   8.6927412e-02  -6.1176080e-02
   1.8700000e+01  -8.8776931e-03  -6.0235317e-02
   1.8750000e+01   7.1021545e-02  -6.0463302e-02
   1.8800000e+01  -1.2743189e-01  -6.7861786e-02
   1.8850000e+01   7.1021545e-02  -6.8395980e-02
   1.8900000e+01   1.3871396e-02  -6.0141262e-02
   1.8950000e+01   1.3871396e-02  -6.2555286e-02
   1.9000000e+01   7.0651641e-02  -6.3490190e-02
   1.9050000e+01  -5.1786543e-03  -6.0460684e-02
   1.9100000e+01  -5.1786543e-03  -6.2305460e-02
   1.9150000e+01  -5.1786543e-03  -5.9703545e-02
   1.9200000e+01  -5.1786543e-03  -6.5292630e-02
   1.9250000e+01  -5.1786543e-03  -5.9773201e-02
   1.9300000e+01  -5.1786543e-03  -6.5455622e-02
   1.9350000e+01  -5.1786543e-03  -5.9682492e-02
   1.9400000e+01  -5.1786543e-03  -6.6444279e-02
   1.9450000e+01  -5.1786543e-03  -5.9799244e-02
   1.9500000e+01   5.5855486e-02  -6.1132066e-02
   1.9550000e+01   5.5855486e-02  -6.1217213e-02
   1.9600000e+01   5.5855486e-02  -6.5541361e-02
   1.9650000e+01   5.5855486e-02  -6.4901863e-02
   1.9700000e+01   5.5855486e-02  -6.7056539e-02
   1.9750000e+01   5.5855486e-02  -7.5788436e-02
   1.9800000e+01   5.5855486e-02  -6.5394203e-02
   1.9850000e+01  -1.9050050e-02  -6.1089731e-02
   1.9900000e+01  -1.9050050e-02  -6.6541320e-02
   1.9950000e+01  -1.9050050e-02  -6.6471577e-02
   2.0000000e+01  -1.9050050e-02  -6.0269686e-02
   2.0050000e+01   4.7717601e-02  -6.3056635e-02
   2.0100000e+01   4.7717601e-02  -7.1812147e-02
   2.0150000e+01   1.8495194e-04  -5.8172650e-02
   2.0200000e+01  -6.6582698e-02  -4.7683828e-02
   2.0250000e+01   1.8495194e-04  -6.9662466e-02
   2.0300000e+01   1.8495194e-04  -6.0014683e-02
   2.0350000e+01   1.8495194e-04  -6.2387910e-02
   2.0400000e+01  -8.0639046e-02  -5.7160621e-02
   2.0450000e+01   6.5472987e-02  -5.8721906e-02
   2.0500000e+01   6.5472987e-02  -7.4960623e-02
   2.0550000e+01  -1.5351011e-02  -6.0188350e-02
   2.0600000e+01   6.5472987e-02  -6.6248902e-02
   2.0650000e+01  -1.5351011e-02  -6.0012008e-02
   2.0700000e+01   6.5472987e-02  -6.7935746e-02
   2.0750000e+01  -1.5351011e-02  -6.0125070e-02
   2.0800000e+01   6.5472987e-02  -6.7934583e-02
   2.0850000e+01  -1.5351011e-02  -6.7168349e-02
   2.0900000e+01   7.2131257e-03  -6.5928861e-02
   2.0950000e+01  -1.5351011e-02  -6.4815606e-02
   2.1000000e+01   7.2131257e-03  -6.5302969e-02
   2.1050000e+01  -7.3610872e-02  -6.8242393e-02
   2.1100000e+01  -1.5351011e-02  -6.1037780e-02
   2.1150000e+01   8.2118661e-02  -6.7228693e-02
   2.1200000e+01   5.9554525e-02  -6.4934132e-02
   2.1250000e+01   5.9554525e-02  -5.9200665e-02
   2.1300000e+01  -7.3610872e-02  -6.7336640e-02
   2.1350000e+01   5.9554525e-02  -5.9533130e-02
   2.1400000e+01   5.9554525e-02  -5.9490125e-02
   2.1450000e+01   5.9554525e-02  -5.9375309e-02
   2.1500000e+01  -7.3610872e-02  -6.9574732e-02
   2.1550000e+01   5.9554525e-02  -6.5595287e-02
   2.1600000e+01   1.2095857e-01  -5.9985257e-02
   2.1650000e+01   6.2698708e-02  -6.1453410e-02
   2.1700000e+01   6.2698708e-02  -6.6796373e-02
   2.1750000e+01  -1.2946636e-02  -6.7518067e-02
   2.1800000e+01   6.2698708e-02  -6.6786853e-02
   2.1850000e+01   6.2698708e-02  -6.2707401e-02
   2.1900000e+01  -1.2946636e-02  -6.0765419e-02
   2.1950000e+01   4.0874379e-02  -6.6866333e-02
   2.2000000e+01   4.0874379e-02  -6.5191291e-02
   2.2050000e+01   4.0874379e-02  -7.2558064e-02
   2.2100000e+01   4.0874379e-02  -5.9489057e-02
   2.2150000e+01   4.0874379e-02  -6.1841427e-02
   2.2200000e+01   4.0874379e-02  -6.8356219e-02
   2.2250000e+01   4.0874379e-02  -5.9588721e-02
   2.2300000e+01   4.0874379e-02  -6.0470918e-02
   2.2350000e+01   4.0874379e-02  -6.3489924e-02
   2.2400000e+01   4.0874379e-02  -6.4968436e-02
   2.2450000e+01  -2.1269473e-02  -6.6229671e-02
   2.2500000e+01  -2.1269473e-02  -6.9570943e-02
   2.2550000e+01   3.4401061e-02  -6.2494476e-02
   2.2600000e+01   3.4401061e-02  -5.9941383e-02
   2.2650000e+01  -4.0504475e-02  -6.4808368e-02
   2.2700000e+01   3.4401061e-02  -6.7048826e-02
   2.2750000e+01   3.4401061e-02  -6.6453803e-02
   2.2800000e+01   3.4401061e-02  -6.3320762e-02
   2.2850000e+01  -4.0504475e-02  -5.9324666e-02
   2.2900000e+01   1.8680146e-02  -6.2509025e-02
   2.2950000e+01   1.8680146e-02  -6.2492879e-02
   2.3000000e+01   1.8680146e-02  -6.2509550e-02
   2.3050000e+01   1.8680146e-02  -6.5925695e-02
   2.3100000e+01   1.8680146e-02  -5.9551095e-02
   2.3150000e+01   1.8680146e-02  -6.2628724e-02


==> VolPerim_VB085.vis07.50.conf0.2.eps5e3-INIT10.txt <==
t	V	P
 1.00000000e-01 2.63007286e-01 -7.33409291e-02
 1.50000000e-01 0.00000000e+00 -9.72594832e-02
 2.00000000e-01 2.63007286e-01 -8.03798060e-02
 2.50000000e-01 2.63007286e-01 -1.18353747e-01
 3.00000000e-01 2.63007286e-01 -1.15502137e-01
 3.50000000e-01 0.00000000e+00 -1.20689901e-01
 4.00000000e-01 0.00000000e+00 -6.41725203e-02
 4.50000000e-01 0.00000000e+00 -5.72787368e-02
 5.00000000e-01 0.00000000e+00 -8.37679986e-02
 5.50000000e-01 2.63007286e-01 -7.22840564e-02
 6.00000000e-01 2.63007286e-01 -1.05166054e-01
 6.50000000e-01 2.63007286e-01 -1.21371545e-01
 7.00000000e-01 1.31182118e-01 -1.19963119e-01
 7.50000000e-01 3.94189404e-01 -1.16706791e-01
 8.00000000e-01 3.94189404e-01 -1.18332094e-01
 8.50000000e-01 3.94189404e-01 -1.16999569e-01
 9.00000000e-01 2.63007286e-01 -1.20208593e-01
 9.50000000e-01 5.26014572e-01 -1.20909309e-01
 1.00000000e+00 5.26014572e-01 -1.72914994e-01
 1.05000000e+00 2.63007286e-01 -1.38123206e-01
 1.10000000e+00 2.63007286e-01 -1.21369522e-01
 1.15000000e+00 2.63007286e-01 -1.18255735e-01
 1.20000000e+00 2.63007286e-01 -8.31726359e-02
 1.25000000e+00 0.00000000e+00 -8.25297079e-02
 1.30000000e+00 2.63007286e-01 -1.15306169e-01
 1.35000000e+00 2.63007286e-01 -1.18784244e-01
 1.40000000e+00 2.63007286e-01 -1.17177880e-01
 1.45000000e+00 2.63007286e-01 -8.92575618e-02
 1.50000000e+00 2.63007286e-01 -1.10186871e-01
 1.55000000e+00 3.94189404e-01 -1.46066303e-01
 1.60000000e+00 2.63007286e-01 -1.00550862e-01
 1.65000000e+00 1.31182118e-01 -1.11028008e-01
 1.70000000e+00 2.63007286e-01 -1.19303710e-01
 1.75000000e+00 3.94189404e-01 -1.50549600e-01
 1.80000000e+00 0.00000000e+00 -1.08257072e-01
 1.85000000e+00 0.00000000e+00 -5.12200634e-02
 1.90000000e+00 2.63007286e-01 -4.65258469e-02
 1.95000000e+00 2.63007286e-01 -9.94856752e-02
 2.00000000e+00 2.63007286e-01 -1.16590500e-01
 2.05000000e+00 1.31182118e-01 -9.30233635e-02
 2.10000000e+00 2.63007286e-01 -1.13953046e-01
 2.15000000e+00 2.63007286e-01 -1.03705119e-01
 2.20000000e+00 1.31182118e-01 -4.43407966e-02
 2.25000000e+00 2.63007286e-01 -8.82489298e-02
 2.30000000e+00 2.63007286e-01 -1.20100980e-01
 2.35000000e+00 2.63007286e-01 -1.20509248e-01
 2.40000000e+00 0.00000000e+00 -1.20445669e-01
 2.45000000e+00 2.63007286e-01 -7.58996856e-02
 2.50000000e+00 1.31182118e-01 -1.14836499e-01
 2.55000000e+00 0.00000000e+00 -7.89344379e-02
 2.60000000e+00 2.63007286e-01 -1.07754005e-01
 2.65000000e+00 2.63007286e-01 -6.98884122e-02
 2.70000000e+00 2.63007286e-01 -4.84059727e-02
 2.75000000e+00 2.63007286e-01 -1.21505317e-01
 2.80000000e+00 2.63007286e-01 -1.24224917e-01
 2.85000000e+00 2.63007286e-01 -7.10184137e-02
 2.90000000e+00 2.63007286e-01 -1.27996045e-01
 2.95000000e+00 3.94189404e-01 -5.16281220e-02
 3.00000000e+00 3.94189404e-01 -1.16183832e-01
 3.05000000e+00 2.63007286e-01 -1.25010797e-01
 3.10000000e+00 1.31182118e-01 -1.13347937e-01
 3.15000000e+00 1.31182118e-01 -1.26600140e-01
 3.20000000e+00 1.31182118e-01 -6.66856979e-02
 3.25000000e+00 2.63007286e-01 -7.63549062e-02
 3.30000000e+00 1.31182118e-01 -1.20430420e-01
 3.35000000e+00 5.26014572e-01 -1.41254113e-01
 3.40000000e+00 3.94189404e-01 -1.24224778e-01
 3.45000000e+00 2.63007286e-01 -9.18922694e-02
 3.50000000e+00 2.63007286e-01 -1.25396162e-01
 3.55000000e+00 1.31182118e-01 -5.98612372e-02
 3.60000000e+00 0.00000000e+00 -6.35623071e-02
 3.65000000e+00 2.63007286e-01 -9.41284489e-02
 3.70000000e+00 2.63007286e-01 -6.75430984e-02
 3.75000000e+00 2.63007286e-01 -1.28515048e-01
 3.80000000e+00 5.26014572e-01 -6.78427786e-02
 3.85000000e+00 5.26014572e-01 -1.18551717e-01
 3.90000000e+00 7.89021857e-01 -6.41193401e-02
 3.95000000e+00 6.57839739e-01 -2.36475572e-01
 4.00000000e+00 1.31182118e-01 -1.00670538e-01
 4.05000000e+00 2.63007286e-01 -1.18766945e-01
 4.10000000e+00 2.63007286e-01 -1.23103630e-01
 4.15000000e+00 0.00000000e+00 -5.52982734e-02
 4.20000000e+00 1.31182118e-01 -9.44011251e-02
 4.25000000e+00 1.31182118e-01 -1.06809801e-01
 4.30000000e+00 2.63007286e-01 -1.13616030e-01
 4.35000000e+00 3.94189404e-01 -1.04152009e-01
 4.40000000e+00 -1.31825168e-01 -1.00683304e-01
 4.45000000e+00 1.31182118e-01 -1.20496852e-01
 4.50000000e+00 0.00000000e+00 1.39419457e-02
 4.55000000e+00 1.31182118e-01 -1.20399941e-01
 4.60000000e+00 5.26014572e-01 -1.24253081e-01
 4.65000000e+00 6.57839739e-01 -1.00738142e-01
 4.70000000e+00 5.26014572e-01 -1.85436987e-01
 4.75000000e+00 2.63007286e-01 -1.13296796e-01
 4.80000000e+00 1.31182118e-01 -1.15321485e-01
 4.85000000e+00 1.31182118e-01 -6.42893254e-02
 4.90000000e+00 2.63007286e-01 -1.15955424e-01
 4.95000000e+00 1.31182118e-01 -1.09525885e-01
 5.00000000e+00 3.94189404e-01 -1.40232362e-01
 5.05000000e+00 5.26014572e-01 -1.61311722e-01
 5.10000000e+00 2.63007286e-01 -9.93148048e-02
 5.15000000e+00 5.26014572e-01 -1.69259773e-01
 5.20000000e+00 1.31182118e-01 -8.65250444e-02
 5.25000000e+00 2.63007286e-01 -1.08737983e-01
 5.30000000e+00 2.63007286e-01 -1.07154597e-01
 5.35000000e+00 0.00000000e+00 -5.99326847e-02
 5.40000000e+00 1.31182118e-01 -8.58240059e-02
 5.45000000e+00 1.31182118e-01 -1.05936293e-01
 5.50000000e+00 1.31182118e-01 -8.65304384e-02
 5.55000000e+00 3.94189404e-01 -1.04392961e-01
 5.60000000e+00 2.63007286e-01 -1.02039629e-01
 5.65000000e+00 0.00000000e+00 -5.75341283e-02
 5.70000000e+00 1.31182118e-01 -8.77438431e-02
 5.75000000e+00 1.31182118e-01 -6.02829143e-02
 5.80000000e+00 3.94189404e-01 -9.23949325e-02
 5.85000000e+00 2.63007286e-01 -7.19071148e-02
 5.90000000e+00 1.31182118e-01 -1.10541854e-01
 5.95000000e+00 1.31182118e-01 -1.10363575e-01
 6.00000000e+00 3.94189404e-01 -1.35749649e-01
 6.05000000e+00 0.00000000e+00 -2.49045136e-02
 6.10000000e+00 2.63007286e-01 -1.17160986e-01
 6.15000000e+00 2.63007286e-01 -1.07501678e-01
 6.20000000e+00 1.31182118e-01 -1.05305569e-01
 6.25000000e+00 2.63007286e-01 -1.07659315e-01
 6.30000000e+00 0.00000000e+00 -3.60939035e-02
 6.35000000e+00 1.31182118e-01 -1.07449145e-01
 6.40000000e+00 1.31182118e-01 -6.57920360e-02
 6.45000000e+00 2.63007286e-01 -1.12013808e-01
 6.50000000e+00 1.31182118e-01 -1.08268774e-01
 6.55000000e+00 1.31182118e-01 -1.07202420e-01
 6.60000000e+00 2.63007286e-01 -1.02123298e-01
 6.65000000e+00 2.63007286e-01 -1.08491155e-01
 6.70000000e+00 1.31182118e-01 -1.06530337e-01
 6.75000000e+00 5.26014572e-01 -1.04568829e-01
 6.80000000e+00 3.94189404e-01 -1.21689545e-01
 6.85000000e+00 6.57839739e-01 -1.90972744e-01
 6.90000000e+00 3.94189404e-01 -1.01306714e-01
 6.95000000e+00 1.31182118e-01 -5.44223841e-02
 7.00000000e+00 5.26014572e-01 -1.08352635e-01
 7.05000000e+00 2.63007286e-01 -9.66846413e-02
 7.10000000e+00 1.31182118e-01 -1.00438118e-01
 7.15000000e+00 2.63007286e-01 -9.94665639e-02
 7.20000000e+00 3.94189404e-01 -9.95843095e-02
 7.25000000e+00 -1.31825168e-01 -1.38084451e-02
 7.30000000e+00 2.63007286e-01 -1.09560387e-01
 7.35000000e+00 7.89021857e-01 -2.07456466e-01
 7.40000000e+00 1.31182118e-01 -7.06195889e-02
 7.45000000e+00 5.26014572e-01 -1.72363504e-01
 7.50000000e+00 3.94189404e-01 -1.05863119e-01
 7.55000000e+00 3.94189404e-01 -1.25345507e-01
 7.60000000e+00 1.31182118e-01 -9.49664937e-02
 7.65000000e+00 2.63007286e-01 -9.01024627e-02
 7.70000000e+00 2.63007286e-01 -8.77274477e-02
 7.75000000e+00 2.63007286e-01 -1.00827359e-01
 7.80000000e+00 0.00000000e+00 -1.07603900e-01
 7.85000000e+00 1.31182118e-01 -5.82541849e-02
 7.90000000e+00 5.26014572e-01 -1.52324899e-01
 7.95000000e+00 2.63007286e-01 -8.80389196e-02
 8.00000000e+00 2.63007286e-01 -6.96516291e-02
 8.05000000e+00 2.63007286e-01 -9.38079487e-02
 8.10000000e+00 1.31182118e-01 -7.32029352e-02
 8.15000000e+00 3.94189404e-01 -6.63214021e-02
 8.20000000e+00 0.00000000e+00 -4.97338617e-02
 8.25000000e+00 3.94189404e-01 -6.63508146e-02
 8.30000000e+00 5.26014572e-01 -1.50565914e-01
 8.35000000e+00 0.00000000e+00 -5.59485251e-02
 8.40000000e+00 2.63007286e-01 -8.95180198e-02
 8.45000000e+00 3.94189404e-01 -6.55558748e-02
 8.50000000e+00 3.94189404e-01 -7.86998551e-02
 8.55000000e+00 3.94189404e-01 -9.72063244e-02
 8.60000000e+00 5.26014572e-01 -1.11486808e-01
 8.65000000e+00 3.94189404e-01 -6.96092535e-02
 8.70000000e+00 2.63007286e-01 -9.39285668e-02
 8.75000000e+00 2.63007286e-01 -6.12513284e-02
 8.80000000e+00 2.63007286e-01 -5.63592168e-02
 8.85000000e+00 2.63007286e-01 -1.06830001e-01
 8.90000000e+00 3.94189404e-01 -1.16172931e-01
 8.95000000e+00 1.31182118e-01 -5.72012514e-02
 9.00000000e+00 3.94189404e-01 -5.88637547e-02
 9.05000000e+00 2.63007286e-01 -1.16057262e-01
 9.10000000e+00 3.94189404e-01 -1.39424222e-01
 9.15000000e+00 3.94189404e-01 -1.08372880e-01
 9.20000000e+00 3.94189404e-01 -8.44153409e-02
 9.25000000e+00 2.63007286e-01 -6.09134167e-02
 9.30000000e+00 2.63007286e-01 -9.27571643e-02
 9.35000000e+00 2.63007286e-01 -5.34178153e-02
 9.40000000e+00 1.31182118e-01 -1.15719548e-01
 9.45000000e+00 2.63007286e-01 -6.63909747e-02
 9.50000000e+00 2.63007286e-01 -9.22168227e-02
 9.55000000e+00 1.31182118e-01 -7.37069796e-02
 9.60000000e+00 3.94189404e-01 -8.91917684e-02
 9.65000000e+00 2.63007286e-01 -1.03832681e-01
 9.70000000e+00 2.63007286e-01 -5.66830602e-02
 9.75000000e+00 2.63007286e-01 -5.55214883e-02
 9.80000000e+00 2.63007286e-01 -5.22428534e-02
 9.85000000e+00 2.63007286e-01 -6.70378200e-02
 9.90000000e+00 3.94189404e-01 -6.24235972e-02
 9.95000000e+00 2.63007286e-01 -5.52786013e-02
 1.00000000e+01 3.94189404e-01 -8.20723681e-02
 1.00500000e+01 3.94189404e-01 -6.75489460e-02
 1.01000000e+01 3.94189404e-01 -8.84791966e-02
 1.01500000e+01 5.26014572e-01 -6.06924524e-02
 1.02000000e+01 3.94189404e-01 -1.33651868e-01
 1.02500000e+01 2.63007286e-01 -6.48063532e-02
 1.03000000e+01 1.31182118e-01 -5.39605789e-02
 1.03500000e+01 1.31182118e-01 -2.15430727e-02
 1.04000000e+01 1.31182118e-01 -2.07922779e-02
 1.04500000e+01 2.63007286e-01 -7.59586986e-02
 1.05000000e+01 3.94189404e-01 -1.54103469e-01
 1.05500000e+01 2.63007286e-01 -1.12489079e-01
 1.06000000e+01 3.94189404e-01 -1.62110561e-01
 1.06500000e+01 3.94189404e-01 -1.22555260e-01
 1.07000000e+01 3.94189404e-01 -1.19303500e-01
 1.07500000e+01 5.26014572e-01 -1.63515179e-01
 1.08000000e+01 2.63007286e-01 -1.19127969e-01
 1.08500000e+01 2.63007286e-01 -7.20343716e-02
 1.09000000e+01 2.63007286e-01 -1.11413875e-01
 1.09500000e+01 2.63007286e-01 -7.77602138e-02
 1.10000000e+01 2.63007286e-01 -8.93111146e-02
 1.10500000e+01 3.94189404e-01 -8.29252823e-02
 1.11000000e+01 2.63007286e-01 -8.98383686e-02
 1.11500000e+01 2.63007286e-01 -7.53130082e-02
 1.12000000e+01 2.63007286e-01 -7.80998932e-02
 1.12500000e+01 3.94189404e-01 -9.16276116e-02
 1.13000000e+01 1.31182118e-01 -6.52013495e-02
 1.13500000e+01 2.63007286e-01 -5.80615129e-02
 1.14000000e+01 1.31182118e-01 -5.65028170e-02
 1.14500000e+01 1.31182118e-01 -5.25622170e-02
 1.15000000e+01 2.63007286e-01 -5.05278719e-02
 1.15500000e+01 2.63007286e-01 -7.65782989e-02
 1.16000000e+01 2.63007286e-01 -5.89190517e-02
 1.16500000e+01 2.63007286e-01 -7.78421350e-02
 1.17000000e+01 3.94189404e-01 -1.43244316e-01
 1.17500000e+01 2.63007286e-01 -1.07952934e-01
 1.18000000e+01 3.94189404e-01 -1.42882510e-01
 1.18500000e+01 1.31182118e-01 -5.57691046e-02
 1.19000000e+01 1.31182118e-01 -6.04862467e-03
 1.19500000e+01 1.31182118e-01 -7.98047927e-02
 1.20000000e+01 1.31182118e-01 -8.62117942e-02
 1.20500000e+01 2.63007286e-01 -5.47658472e-02
 1.21000000e+01 2.63007286e-01 -6.59452675e-02
 1.21500000e+01 2.63007286e-01 -1.06762288e-01
 1.22000000e+01 2.63007286e-01 -1.20358922e-01
 1.22500000e+01 2.63007286e-01 -1.17646962e-01
 1.23000000e+01 2.63007286e-01 -1.17308615e-01
 1.23500000e+01 2.63007286e-01 -1.14860023e-01
 1.24000000e+01 1.31182118e-01 -6.67210110e-02
 1.24500000e+01 2.63007286e-01 -7.81036435e-02
 1.25000000e+01 2.63007286e-01 -8.84714622e-02
 1.25500000e+01 1.31182118e-01 -6.84767696e-02
 1.26000000e+01 3.94189404e-01 -1.29221166e-01
 1.26500000e+01 2.63007286e-01 -1.16199078e-01
 1.27000000e+01 1.31182118e-01 -5.07597769e-02
 1.27500000e+01 2.63007286e-01 -7.48758264e-02
 1.28000000e+01 2.63007286e-01 -9.82334435e-02
 1.28500000e+01 2.63007286e-01 -1.06852239e-01
 1.29000000e+01 2.63007286e-01 -1.12055281e-01
 1.29500000e+01 3.94189404e-01 -1.11256139e-01
 1.30000000e+01 3.94189404e-01 -1.09005951e-01
 1.30500000e+01 3.94189404e-01 -1.41603468e-01
 1.31000000e+01 2.63007286e-01 -1.08789945e-01
 1.31500000e+01 2.63007286e-01 -9.03431145e-02
 1.32000000e+01 2.63007286e-01 -1.10980550e-01
 1.32500000e+01 2.63007286e-01 -1.18205050e-01
 1.33000000e+01 2.63007286e-01 -1.07983625e-01
 1.33500000e+01 1.31182118e-01 -1.15011095e-01
 1.34000000e+01 2.63007286e-01 -8.80966834e-02
 1.34500000e+01 2.63007286e-01 -1.20096048e-01
 1.35000000e+01 1.31182118e-01 -1.14957126e-01
 1.35500000e+01 3.94189404e-01 -1.18710913e-01
 1.36000000e+01 2.63007286e-01 -1.08721615e-01
 1.36500000e+01 1.31182118e-01 -8.69129253e-02
 1.37000000e+01 2.63007286e-01 -8.69633544e-02
 1.37500000e+01 2.63007286e-01 -8.51776697e-02
 1.38000000e+01 1.31182118e-01 -1.04364501e-01
 1.38500000e+01 2.63007286e-01 -1.10465823e-01
 1.39000000e+01 3.94189404e-01 -6.51781494e-02
 1.39500000e+01 1.31182118e-01 -8.32664270e-02
 1.40000000e+01 2.63007286e-01 -1.05097580e-01
 1.40500000e+01 2.63007286e-01 -1.06879456e-01
 1.41000000e+01 2.63007286e-01 -8.76352072e-02
 1.41500000e+01 0.00000000e+00 -1.16141344e-01
 1.42000000e+01 2.63007286e-01 -1.07422624e-01
 1.42500000e+01 2.63007286e-01 -6.95696476e-02
 1.43000000e+01 2.63007286e-01 -1.14571669e-01
 1.43500000e+01 2.63007286e-01 -1.17507782e-01
 1.44000000e+01 2.63007286e-01 -1.16500622e-01
 1.44500000e+01 2.63007286e-01 -6.05527171e-02
 1.45000000e+01 2.63007286e-01 -6.33899912e-02
 1.45500000e+01 1.31182118e-01 -1.18379939e-01
 1.46000000e+01 2.63007286e-01 -1.02738165e-01
 1.46500000e+01 1.31182118e-01 -7.68887101e-02
 1.47000000e+01 3.94189404e-01 -1.14758548e-01
 1.47500000e+01 3.94189404e-01 -1.68768403e-01
 1.48000000e+01 1.31182118e-01 -8.37109678e-02
 1.48500000e+01 2.63007286e-01 -1.12727186e-01
 1.49000000e+01 3.94189404e-01 -1.10882267e-01
 1.49500000e+01 3.94189404e-01 -1.42539694e-01
 1.50000000e+01 2.63007286e-01 -1.05288285e-01
 1.50500000e+01 2.63007286e-01 -1.12532026e-01
 1.51000000e+01 1.31182118e-01 -1.14584929e-01
 1.51500000e+01 2.63007286e-01 -9.06590314e-02
 1.52000000e+01 1.31182118e-01 -6.37122357e-02
 1.52500000e+01 1.31182118e-01 -1.06534832e-01
 1.53000000e+01 2.63007286e-01 -1.07514767e-01
 1.53500000e+01 2.63007286e-01 -8.58760402e-02
 1.54000000e+01 1.31182118e-01 -1.08094061e-01
 1.54500000e+01 2.63007286e-01 -1.13448207e-01
 1.55000000e+01 1.31182118e-01 -8.25919674e-02
 1.55500000e+01 2.63007286e-01 -7.41305196e-02
 1.56000000e+01 2.63007286e-01 -9.22105463e-02
 1.56500000e+01 1.31182118e-01 -1.13748860e-01
 1.57000000e+01 2.63007286e-01 -1.07879101e-01
 1.57500000e+01 2.63007286e-01 -1.16853223e-01
 1.58000000e+01 3.94189404e-01 -1.16182232e-01
 1.58500000e+01 1.31182118e-01 -1.02563878e-01
 1.59000000e+01 2.63007286e-01 -8.50177000e-02
 1.59500000e+01 1.31182118e-01 -9.89545065e-02
 1.60000000e+01 1.31182118e-01 -1.04294952e-01
 1.60500000e+01 2.63007286e-01 -9.49393859e-02
 1.61000000e+01 1.31182118e-01 -8.84319664e-02
 1.61500000e+01 0.00000000e+00 -6.07853666e-02
 1.62000000e+01 2.63007286e-01 -7.64725249e-02
 1.62500000e+01 2.63007286e-01 -1.04451080e-01
 1.63000000e+01 3.94189404e-01 -1.25610651e-01
 1.63500000e+01 3.94189404e-01 -1.02258507e-01
 1.64000000e+01 1.31182118e-01 -7.01595628e-02
 1.64500000e+01 -3.94832453e-01 1.68335715e-02
 1.65000000e+01 2.63007286e-01 -1.09859071e-01
 1.65500000e+01 2.63007286e-01 -1.10691292e-01
 1.66000000e+01 3.94189404e-01 -1.34666890e-01
 1.66500000e+01 1.31182118e-01 -9.11471231e-02
 1.67000000e+01 1.31182118e-01 -1.11373938e-01
 1.67500000e+01 2.63007286e-01 -1.08851977e-01
 1.68000000e+01 2.63007286e-01 -5.43634862e-02
 1.68500000e+01 2.63007286e-01 -1.12086184e-01
 1.69000000e+01 1.31182118e-01 -1.02010894e-01
 1.69500000e+01 0.00000000e+00 -1.14260699e-01
 1.70000000e+01 1.31182118e-01 -5.58909934e-02
 1.70500000e+01 2.63007286e-01 -8.79323317e-02
 1.71000000e+01 3.94189404e-01 -1.39400417e-01
 1.71500000e+01 3.94189404e-01 -1.45290186e-01
 1.72000000e+01 0.00000000e+00 -1.13378024e-01
 1.72500000e+01 2.63007286e-01 -9.09514836e-02
 1.73000000e+01 5.26014572e-01 -1.03537967e-01
 1.73500000e+01 1.31182118e-01 -1.18451841e-01
 1.74000000e+01 -1.31825168e-01 -3.88788728e-02
 1.74500000e+01 2.63007286e-01 -1.20563970e-01
 1.75000000e+01 1.31182118e-01 -1.07299065e-01
 1.75500000e+01 1.31182118e-01 -1.18494823e-01
 1.76000000e+01 3.94189404e-01 -1.13646801e-01
 1.76500000e+01 -1.31825168e-01 -1.10030712e-01
 1.77000000e+01 0.00000000e+00 -6.65705841e-02
 1.77500000e+01 5.26014572e-01 -1.69231012e-01
 1.78000000e+01 5.26014572e-01 -1.77715293e-01
 1.78500000e+01 1.31182118e-01 -8.23566880e-02
 1.79000000e+01 2.63007286e-01 -1.19258598e-01
 1.79500000e+01 3.94189404e-01 -1.45887337e-01
 1.80000000e+01 3.94189404e-01 -1.43684257e-01
 1.80500000e+01 3.94189404e-01 -1.49918262e-01
 1.81000000e+01 1.31182118e-01 -1.09046023e-01
 1.81500000e+01 3.94189404e-01 -8.65094065e-02
 1.82000000e+01 1.31182118e-01 -9.22499786e-02
 1.82500000e+01 2.63007286e-01 -1.13826590e-01
 1.83000000e+01 3.94189404e-01 -1.36812617e-01
 1.83500000e+01 2.63007286e-01 -9.29239416e-02
 1.84000000e+01 1.31182118e-01 -1.13327268e-01
 1.84500000e+01 2.63007286e-01 -1.09823898e-01
 1.85000000e+01 3.94189404e-01 -1.44672606e-01
 1.85500000e+01 1.31182118e-01 -9.45344545e-02
 1.86000000e+01 1.31182118e-01 -6.96543904e-02
 1.86500000e+01 2.63007286e-01 -1.01723462e-01
 1.87000000e+01 5.26014572e-01 -1.69901688e-01
 1.87500000e+01 1.31182118e-01 -1.13618864e-01
 1.88000000e+01 5.26014572e-01 -1.47342383e-01
 1.88500000e+01 1.31182118e-01 -1.14068359e-01
 1.89000000e+01 2.63007286e-01 -1.08537506e-01
 1.89500000e+01 2.63007286e-01 -7.43205426e-02
 1.90000000e+01 2.63007286e-01 -1.18289506e-01
 1.90500000e+01 3.94189404e-01 -1.13525915e-01
 1.91000000e+01 3.94189404e-01 -1.03390904e-01
 1.91500000e+01 2.63007286e-01 -1.13333700e-01
 1.92000000e+01 1.31182118e-01 -1.10365723e-01
 1.92500000e+01 -1.31825168e-01 -1.15294131e-01
 1.93000000e+01 3.94189404e-01 -1.12979794e-01
 1.93500000e+01 2.63007286e-01 -9.42162963e-02
 1.94000000e+01 1.31182118e-01 -1.12269690e-01
 1.94500000e+01 1.31182118e-01 -8.60004499e-02
 1.95000000e+01 1.31182118e-01 -7.50636899e-02
 1.95500000e+01 2.63007286e-01 -1.10595680e-01
 1.96000000e+01 3.94189404e-01 -1.11382605e-01
 1.96500000e+01 6.57839739e-01 -1.97835195e-01
 1.97000000e+01 1.31182118e-01 -9.83959132e-02
 1.97500000e+01 2.63007286e-01 -8.73474096e-02
 1.98000000e+01 5.26014572e-01 -1.11596587e-01
 1.98500000e+01 1.31182118e-01 -1.09832078e-01
 1.99000000e+01 1.31182118e-01 -8.64947636e-02
 1.99500000e+01 2.63007286e-01 -1.08453220e-01
 2.00000000e+01 1.31182118e-01 -5.60556468e-02
 2.00500000e+01 3.94189404e-01 -1.18476101e-01
 2.01000000e+01 2.63007286e-01 -8.90308468e-02
 2.01500000e+01 2.63007286e-01 -9.97692484e-02
 2.02000000e+01 2.63007286e-01 -1.09117743e-01
 2.02500000e+01 2.63007286e-01 -1.08145345e-01
 2.03000000e+01 5.26014572e-01 -1.15293497e-01
 2.03500000e+01 3.94189404e-01 -1.09039954e-01
 2.04000000e+01 3.94189404e-01 -8.58112360e-02
 2.04500000e+01 2.63007286e-01 -1.06712900e-01
 2.05000000e+01 1.31182118e-01 -9.70420675e-02
 2.05500000e+01 5.26014572e-01 -1.14947512e-01
 2.06000000e+01 2.63007286e-01 -1.04478613e-01
 2.06500000e+01 3.94189404e-01 -1.18323523e-01
 2.07000000e+01 1.31182118e-01 -1.08158752e-01
 2.07500000e+01 2.63007286e-01 -9.66665533e-02
 2.08000000e+01 2.63007286e-01 -9.44688298e-02
 2.08500000e+01 2.63007286e-01 -1.01740036e-01
 2.09000000e+01 2.63007286e-01 -1.08524018e-01
 2.09500000e+01 3.94189404e-01 -1.10270507e-01
 2.10000000e+01 3.94189404e-01 -1.03068828e-01
 2.10500000e+01 3.94189404e-01 -1.17554985e-01
 2.11000000e+01 2.63007286e-01 -1.10903411e-01
 2.11500000e+01 3.94189404e-01 -8.54306010e-02
 2.12000000e+01 2.63007286e-01 -1.06133912e-01
 2.12500000e+01 1.31182118e-01 -9.87335218e-02
 2.13000000e+01 1.31182118e-01 -4.91338307e-02
 2.13500000e+01 5.26014572e-01 -1.62637664e-01
 2.14000000e+01 2.63007286e-01 -7.85991342e-02
 2.14500000e+01 0.00000000e+00 -8.87808886e-02
 2.15000000e+01 5.26014572e-01 -1.23107926e-01
 2.15500000e+01 5.26014572e-01 -1.34111730e-01
 2.16000000e+01 3.94189404e-01 -1.10686235e-01
 2.16500000e+01 2.63007286e-01 -1.06179768e-01
 2.17000000e+01 1.31182118e-01 -9.59290245e-02
 2.17500000e+01 3.94189404e-01 -1.13453889e-01
 2.18000000e+01 2.63007286e-01 -7.61138869e-02
 2.18500000e+01 6.57839739e-01 -1.47536191e-01
 2.19000000e+01 1.31182118e-01 -5.58258043e-02
 2.19500000e+01 2.63007286e-01 -5.17594907e-02
 2.20000000e+01 3.94189404e-01 -1.09971141e-01
 2.20500000e+01 2.63007286e-01 -1.05136032e-01
 2.21000000e+01 3.94189404e-01 -6.83011263e-02
 2.21500000e+01 3.94189404e-01 -7.28269460e-02
 2.22000000e+01 2.63007286e-01 -7.31801198e-02
 2.22500000e+01 5.26014572e-01 -7.33713978e-02
 2.23000000e+01 2.63007286e-01 -6.73605916e-02
 2.23500000e+01 2.63007286e-01 -9.59125101e-02
 2.24000000e+01 1.31182118e-01 -8.37149629e-02
 2.24500000e+01 3.94189404e-01 -7.41710439e-02
 2.25000000e+01 2.63007286e-01 -7.52429380e-02
 2.25500000e+01 1.31182118e-01 -1.13188805e-01
 2.26000000e+01 3.94189404e-01 -8.14688440e-02
 2.26500000e+01 2.63007286e-01 -7.57792159e-02
 2.27000000e+01 1.31182118e-01 -6.56693534e-02
 2.27500000e+01 5.26014572e-01 -6.73504621e-02
 2.28000000e+01 6.57839739e-01 -2.07108083e-01
 2.28500000e+01 2.63007286e-01 -7.29558953e-02
 2.29000000e+01 1.31182118e-01 -5.85774844e-02
 2.29500000e+01 2.63007286e-01 -7.22523042e-02
 2.30000000e+01 5.26014572e-01 -1.20869274e-01
 2.30500000e+01 1.31182118e-01 -6.96472494e-02
 2.31000000e+01 1.31182118e-01 -5.96167248e-02
 2.31500000e+01 1.31182118e-01 -3.74983849e-02


==> anglesTB085conf02vis12.dat <==
realTime      theta12

   5.0000e-03  -5.9523e-04

 

   0.0550000  -0.0068040

 

   0.105000  -0.012776

 

   0.155000  -0.018329

 

   0.205000  -0.024226

 

   0.255000  -0.030115

 

   0.305000  -0.036114

 

   0.355000  -0.042072

 

   0.405000  -0.048084

 

   0.455000  -0.054164

 

   0.505000  -0.060460

 

   0.555000  -0.066558

 

   0.605000  -0.072502

 

   0.655000  -0.078906

 

   0.705000  -0.086333

 

   0.755000  -0.093665

 

   0.805000  -0.099300

 

   0.85500  -0.10455

 

   0.90500  -0.10972

 

   0.95500  -0.11556

 

   1.00500  -0.12234

 

   1.05500  -0.12924

 

   1.10500  -0.13631

 

   1.15500  -0.14249

 

   1.20500  -0.14836

 

   1.25500  -0.15519

 

   1.30500  -0.16209

 

   1.35500  -0.16921

 

   1.40500  -0.17699

 

   1.45500  -0.18503

 

   1.50500  -0.19307

 

   1.55500  -0.19983

 

   1.60500  -0.20703

 

   1.65500  -0.21362

 

   1.70500  -0.22084

 

   1.75500  -0.22906

 

   1.80500  -0.23991

 

   1.85500  -0.25103

 

   1.90500  -0.26107

 

   1.95500  -0.27065

 

   2.00500  -0.27923

 

   2.05500  -0.28865

 

   2.10500  -0.29873

 

   2.15500  -0.30921

 

   2.20500  -0.31921

 

   2.25500  -0.32908

 

   2.30500  -0.33959

 

   2.35500  -0.34835

 

   2.40500  -0.35800

 

   2.45500  -0.36779

 

   2.50500  -0.37957

 

   2.55500  -0.39173

 

   2.60500  -0.40375

 

   2.65500  -0.41583

 

   2.70500  -0.42972

 

   2.75500  -0.44528

 

   2.80500  -0.45889

 

   2.85500  -0.47173

 

   2.90500  -0.48869

 

   2.95500  -0.50455

 

   3.00500  -0.52068

 

   3.05500  -0.53739

 

   3.10500  -0.55380

 

   3.15500  -0.57184

 

   3.20500  -0.58890

 

   3.25500  -0.60618

 

   3.30500  -0.62703

 

   3.35500  -0.65017

 

   3.40500  -0.67281

 

   3.45500  -0.69447

 

   3.50500  -0.71765

 

   3.55500  -0.74056

 

   3.60500  -0.76524

 

   3.65500  -0.79202

 

   3.70500  -0.82106

 

   3.75500  -0.84942

 

   3.80500  -0.87810

 

   3.85500  -0.91335

 

   3.90500  -0.94439

 

   3.95500  -0.98176

 

   4.0050  -1.0186

 

   4.0550  -1.0559

 

   4.1050  -1.0951

 

   4.1550  -1.1377

 

   4.2050  -1.1820

 

   4.2550  -1.2267

 

   4.3050  -1.2716

 

   4.3550  -1.3142

 

   4.4050  -1.3607

 

   4.4550  -1.4145

 

   4.5050  -1.4636

 

   4.5550  -1.5127

 

   4.6050  -1.5644

 

   4.6550   1.5291

 

   4.7050   1.4813

 

   4.7550   1.4321

 

   4.8050   1.3853

 

   4.8550   1.3394

 

   4.9050   1.2897

 

   4.9550   1.2449

 

   5.0050   1.2013

 

   5.0550   1.1581

 

   5.1050   1.1168

 

   5.1550   1.0775

 

   5.2050   1.0382

 

   5.25500   0.99963

 

   5.30500   0.96708

 

   5.35500   0.93572

 

   5.40500   0.90215

 

   5.45500   0.87135

 

   5.50500   0.84422

 

   5.55500   0.81494

 

   5.60500   0.78632

 

   5.65500   0.76281

 

   5.70500   0.73658

 

   5.75500   0.71074

 

   5.80500   0.68727

 

   5.85500   0.66797

 

   5.90500   0.64621

 

   5.95500   0.62366

 

   6.00500   0.60495

 

   6.05500   0.58952

 

   6.10500   0.57061

 

   6.15500   0.55070

 

   6.20500   0.53352

 

   6.25500   0.51719

 

   6.30500   0.49953

 

   6.35500   0.48236

 

   6.40500   0.46894

 

   6.45500   0.45526

 

   6.50500   0.44111

 

   6.55500   0.42695

 

   6.60500   0.41153

 

   6.65500   0.39908

 

   6.70500   0.38808

 

   6.75500   0.37693

 

   6.80500   0.36561

 

   6.85500   0.35351

 

   6.90500   0.34317

 

   6.95500   0.33400

 

   7.00500   0.32375

 

   7.05500   0.31243

 

   7.10500   0.30156

 

   7.15500   0.29044

 

   7.20500   0.27927

 

   7.25500   0.26936

 

   7.30500   0.25963

 

   7.35500   0.25128

 

   7.40500   0.24201

 

   7.45500   0.23401

 

   7.50500   0.22464

 

   7.55500   0.21598

 

   7.60500   0.20836

 

   7.65500   0.20092

 

   7.70500   0.19333

 

   7.75500   0.18582

 

   7.80500   0.17837

 

   7.85500   0.17142

 

   7.90500   0.16444

 

   7.95500   0.15727

 

   8.00500   0.15003

 

   8.05500   0.14272

 

   8.10500   0.13554

 

   8.15500   0.12898

 

   8.20500   0.12279

 

   8.25500   0.11622

 

   8.30500   0.10924

 

   8.35500   0.10252

 

   8.405000   0.096034

 

   8.455000   0.089634

 

   8.505000   0.083410

 

   8.555000   0.076801

 

   8.605000   0.069617

 

   8.655000   0.063520

 

   8.705000   0.057441

 

   8.755000   0.051411

 

   8.805000   0.045742

 

   8.855000   0.040001

 

   8.905000   0.033502

 

   8.955000   0.026959

 

   9.005000   0.020404

 

   9.055000   0.014627

 

   9.1050000   0.0093006

 

   9.1550000   0.0036204

 

   9.2050000  -0.0024425

 

   9.2550000  -0.0082523

 

   9.305000  -0.014250

 

   9.355000  -0.019914

 

   9.405000  -0.026001

 

   9.455000  -0.032662

 

   9.505000  -0.038921

 

   9.555000  -0.044926

 

   9.605000  -0.050632

 

   9.655000  -0.055325

 

   9.705000  -0.059909

 

   9.755000  -0.065590

 

   9.805000  -0.073462

 

   9.855000  -0.081711

 

   9.905000  -0.089238

 

   9.955000  -0.095194

 

   10.005000   -0.099472

 

   10.05500   -0.10429

 

   10.10500   -0.11137

 

   10.15500   -0.11926

 

   10.20500   -0.12624

 

   10.25500   -0.13228

 

   10.30500   -0.13809

 

   10.35500   -0.14473

 

   10.40500   -0.15175

 

   10.45500   -0.15902

 

   10.50500   -0.16634

 

   10.55500   -0.17349

 

   10.60500   -0.18103

 

   10.65500   -0.18806

 

   10.70500   -0.19497

 

   10.75500   -0.20208

 

   10.80500   -0.20938

 

   10.85500   -0.21779

 

   10.90500   -0.22806

 

   10.95500   -0.23875

 

   11.00500   -0.24776

 

   11.05500   -0.25549

 

   11.10500   -0.26461

 

   11.15500   -0.27416

 

   11.20500   -0.28565

 

   11.25500   -0.29761

 

   11.30500   -0.30859

 

   11.35500   -0.31895

 

   11.40500   -0.32855

 

   11.45500   -0.33870

 

   11.50500   -0.35187

 

   11.55500   -0.36442

 

   11.60500   -0.37571

 

   11.65500   -0.38858

 

   11.70500   -0.40219

 

   11.75500   -0.41621

 

   11.80500   -0.43105

 

   11.85500   -0.44543

 

   11.90500   -0.45852

 

   11.95500   -0.47216

 

   12.00500   -0.48889

 

   12.05500   -0.50429

 

   12.10500   -0.52133

 

   12.15500   -0.53916

 

   12.20500   -0.55338

 

   12.25500   -0.57179

 

   12.30500   -0.59093

 

   12.35500   -0.61192

 

   12.40500   -0.63490

 

   12.45500   -0.65528

 

   12.50500   -0.67745

 

   12.55500   -0.69849

 

   12.60500   -0.72207

 

   12.65500   -0.74656

 

   12.70500   -0.77313

 

   12.75500   -0.79934

 

   12.80500   -0.82847

 

   12.85500   -0.85834

 

   12.90500   -0.88912

 

   12.95500   -0.92171

 

   13.00500   -0.95482

 

   13.05500   -0.98858

 

   13.1050   -1.0254

 

   13.1550   -1.0620

 

   13.2050   -1.1010

 

   13.2550   -1.1462

 

   13.3050   -1.1894

 

   13.3550   -1.2343

 

   13.4050   -1.2785

 

   13.4550   -1.3259

 

   13.5050   -1.3705

 

   13.5550   -1.4245

 

   13.6050   -1.4767

 

   13.6550   -1.5236

 

   13.7050    1.5628

 

   13.7550    1.5117

 

   13.8050    1.4617

 

   13.8550    1.4110

 

   13.9050    1.3603

 

   13.9550    1.3118

 

   14.0050    1.2654

 

   14.0550    1.2167

 

   14.1050    1.1725

 

   14.1550    1.1329

 

   14.2050    1.0923

 

   14.2550    1.0537

 

   14.3050    1.0179

 

   14.35500    0.98082

 

   14.40500    0.94708

 

   14.45500    0.91280

 

   14.50500    0.87919

 

   14.55500    0.85135

 

   14.60500    0.82094

 

   14.65500    0.79049

 

   14.70500    0.76885

 

   14.75500    0.74345

 

   14.80500    0.71828

 

   14.85500    0.69469

 

   14.90500    0.67262

 

   14.95500    0.65103

 

   15.00500    0.62858

 

   15.05500    0.60718

 

   15.10500    0.58810

 

   15.15500    0.57213

 

   15.20500    0.55485

 

   15.25500    0.54003

 

   15.30500    0.52072

 

   15.35500    0.50443

 

   15.40500    0.48798

 

   15.45500    0.47238

 

   15.50500    0.45715

 

   15.55500    0.44322

 

   15.60500    0.43055

 

   15.65500    0.41774

 

   15.70500    0.40660

 

   15.75500    0.39402

 

   15.80500    0.38167

 

   15.85500    0.36922

 

   15.90500    0.35890

 

   15.95500    0.34660

 

   16.00500    0.33665

 

   16.05500    0.32643

 

   16.10500    0.31713

 

   16.15500    0.30924

 

   16.20500    0.29827

 

   16.25500    0.28750

 

   16.30500    0.27626

 

   16.35500    0.26529

 

   16.40500    0.25604

 

   16.45500    0.24660

 

   16.50500    0.23752

 

   16.55500    0.23014

 

   16.60500    0.22192

 

   16.65500    0.21429

 

   16.70500    0.20634

 

   16.75500    0.19802

 

   16.80500    0.19054

 

   16.85500    0.18323

 

   16.90500    0.17513

 

   16.95500    0.16754

 

   17.00500    0.15963

 

   17.05500    0.15201

 

   17.10500    0.14595

 

   17.15500    0.13912

 

   17.20500    0.13173

 

   17.25500    0.12444

 

   17.30500    0.11845

 

   17.35500    0.11316

 

   17.40500    0.10746

 

   17.45500    0.10082

 

   17.505000    0.093779

 

   17.555000    0.086808

 

   17.605000    0.081544

 

   17.655000    0.076141

 

   17.705000    0.069315

 

   17.755000    0.062668

 

   17.805000    0.056408

 

   17.855000    0.049225

 

   17.905000    0.043341

 

   17.955000    0.038418

 

   18.005000    0.032502

 

   18.055000    0.026147

 

   18.105000    0.019922

 

   18.155000    0.013722

 

   1.8205e+01   7.4312e-03

 

   1.8255e+01   1.7217e-03

 

   1.8305e+01  -4.4946e-03

 

   18.355000   -0.010761

 

   18.405000   -0.017095

 

   18.455000   -0.023203

 

   18.505000   -0.028841

 

   18.555000   -0.034442

 

   18.605000   -0.041069

 

   18.655000   -0.047480

 

   18.705000   -0.053623

 

   18.755000   -0.059525

 

   18.805000   -0.065317

 

   18.855000   -0.072152

 

   18.905000   -0.079239

 

   18.955000   -0.085506

 

   19.005000   -0.091311

 

   19.055000   -0.096978

 

   19.10500   -0.10306

 

   19.15500   -0.11006

 

   19.20500   -0.11781

 

   19.25500   -0.12515

 

   19.30500   -0.13165

 

   19.35500   -0.13774

 

   19.40500   -0.14358

 

   19.45500   -0.15015

 

   19.50500   -0.15787

 

   19.55500   -0.16618

 

   19.60500   -0.17352

 

   19.65500   -0.18095

 

   19.70500   -0.18812

 

   19.75500   -0.19538

 

   19.80500   -0.20322

 

   19.85500   -0.21122

 

   19.90500   -0.22004

 

   19.95500   -0.22974

 

   20.00500   -0.24007

 

   20.05500   -0.24810

 

   20.10500   -0.25574

 

   20.15500   -0.26349

 

   20.20500   -0.27370

 

   20.25500   -0.28338

 

   20.30500   -0.29279

 

   20.35500   -0.30132

 

   20.40500   -0.31018

 

   20.45500   -0.31988

 

   20.50500   -0.33131

 

   20.55500   -0.34124

 

   20.60500   -0.35248

 

   20.65500   -0.36387

 

   20.70500   -0.37484

 

   20.75500   -0.38564

 

   20.80500   -0.39903

 

   20.85500   -0.41290

 

   20.90500   -0.42544

 

   20.95500   -0.43610

 

   21.00500   -0.44952

 

   21.05500   -0.46548

 

   21.10500   -0.48008

 

   21.15500   -0.49538

 

   21.20500   -0.51109

 

   21.25500   -0.52509

 

   21.30500   -0.54199

 

   21.35500   -0.55822

 

   21.40500   -0.57527

 

   21.45500   -0.59697

 

   21.50500   -0.62016

 

   21.55500   -0.63879

 

   21.60500   -0.65851

 

   21.65500   -0.68021

 

   21.70500   -0.69993

 

   21.75500   -0.72220

 

   21.80500   -0.75008

 

   21.85500   -0.77694

 

   21.90500   -0.80374

 

   21.95500   -0.83283

 

   22.00500   -0.86265

 

   22.05500   -0.89151

 

   22.10500   -0.92501

 

   22.15500   -0.95582

 

   22.20500   -0.98880

 

   22.2550   -1.0304

 

   22.3050   -1.0673

 

   22.3550   -1.1069

 

   22.4050   -1.1532

 

   22.4550   -1.1954

 

   22.5050   -1.2380

 

   22.5550   -1.2882

 

   22.6050   -1.3371

 

   22.6550   -1.3843

 

   22.7050   -1.4356

 

   22.7550   -1.4876

 

   22.8050   -1.5362

 

   22.8550    1.5529

 

   22.9050    1.4982

 

   22.9550    1.4484

 

   23.0050    1.4014

 

   23.0550    1.3525

 

   23.1050    1.3054

 

   23.1550    1.2596

 

   23.2050    1.2137

 

   23.2550    1.1715

 

   23.3050    1.1320

 

   23.3550    1.0909

 

   23.4050    1.0491

 

   23.4550    1.0109

 

   23.50500    0.97548

 

   23.55500    0.94039

 

   23.60500    0.90776

 

   23.65500    0.87706

 

   23.70500    0.84767

 

   23.75500    0.81918

 

   23.80500    0.79172

 

   23.85500    0.76544

 

   23.90500    0.73788

 

   23.95500    0.71329

 

   24.00500    0.68933

 

   24.05500    0.66698

 

   24.10500    0.64564

 

   24.15500    0.62458

 

   24.20500    0.60289

 

   24.25500    0.58518

 

   24.30500    0.56671

 

   24.35500    0.54875

 

   24.40500    0.53037

 

   24.45500    0.51311

 

   24.50500    0.49704

 

   24.55500    0.48066

 

   24.60500    0.46521

 

   24.65500    0.45238

 

   24.70500    0.43957

 

   24.75500    0.42689

 

   24.80500    0.41158

 

   24.85500    0.39864

 

   24.90500    0.38565

 

   24.95500    0.37322

 

   25.00500    0.36036

 

   25.05500    0.34915

 

   25.10500    0.33844

 

   25.15500    0.32923

 

   25.20500    0.31880

 

   25.25500    0.30887

 

   25.30500    0.29900

 

   25.35500    0.28824

 

   25.40500    0.27791

 

   25.45500    0.26810

 

   25.50500    0.25891

 

   25.55500    0.24928

 

   25.60500    0.24017

 

   25.65500    0.23095

 

   25.70500    0.22226

 

   25.75500    0.21371

 

   25.80500    0.20611

 

   25.85500    0.19863

 

   25.90500    0.19118

 

   25.95500    0.18332

 

   26.00500    0.17607

 

   26.05500    0.16874

 

   26.10500    0.16162

 

   26.15500    0.15453

 

   26.20500    0.14781

 

   26.25500    0.14101

 

   26.30500    0.13418

 

   26.35500    0.12695

 

   26.40500    0.11966

 

   26.45500    0.11220

 

   26.50500    0.10508

 

   26.555000    0.098204

 

   26.605000    0.091901

 

   26.655000    0.085767

 

   26.705000    0.080003

 

   26.755000    0.074492

 

   26.805000    0.068761

 

   26.855000    0.062072

 

   26.905000    0.055201

 

   26.955000    0.049439

 

   27.005000    0.044320

 

   27.055000    0.038759

 

   27.105000    0.033121

 

   27.155000    0.026806

 

   27.205000    0.020517

 

   27.255000    0.014098

 

   2.7305e+01   8.2883e-03

 

   2.7355e+01   2.0772e-03

 

   2.7405e+01  -4.4884e-03

 

   27.455000   -0.010389

 

   27.505000   -0.016702

 

   27.555000   -0.022508

 

   27.605000   -0.027471

 

   27.655000   -0.033164

 

   27.705000   -0.038981

 

   27.755000   -0.045837

 

   27.805000   -0.052976

 

   27.855000   -0.059419

 

   27.905000   -0.065175

 

   27.955000   -0.069721

 

   28.005000   -0.074905

 

   28.055000   -0.080927

 

   28.105000   -0.087926

 

   28.155000   -0.094515

 

   28.20500   -0.10119

 

   28.25500   -0.10649

 

   28.30500   -0.11300

 

   28.35500   -0.12002

 

   28.40500   -0.12726

 

   28.45500   -0.13530

 

   28.50500   -0.14197

 

   28.55500   -0.14985

 

   28.60500   -0.15611

 

   28.65500   -0.16356

 

   28.70500   -0.17078

 

   28.75500   -0.17645

 

   28.80500   -0.18341

 

   28.85500   -0.19212

 

   28.90500   -0.20157

 

   28.95500   -0.20990

 

   29.00500   -0.21685

 

   29.05500   -0.22471

 

   29.10500   -0.23299

 

   29.15500   -0.24164

 

   29.20500   -0.25110

 

   29.25500   -0.25986

 

   29.30500   -0.26932

 

   29.35500   -0.27910

 

   29.40500   -0.28947

 

   29.45500   -0.29783

 

   29.50500   -0.30602

 

   29.55500   -0.31601

 

   29.60500   -0.32581

 

   29.65500   -0.33736

 

   29.70500   -0.34946

 

   29.75500   -0.36171

 

   29.80500   -0.37170

 

   29.85500   -0.38171

 

   29.90500   -0.39510

 

   29.95500   -0.40876

 

   30.00500   -0.42041

 

   30.05500   -0.43234

 

   30.10500   -0.44737

 

   30.15500   -0.46226

 

   30.20500   -0.47493

 

   30.25500   -0.48723

 

   30.30500   -0.50232

 

   30.35500   -0.51866

 

   30.40500   -0.53911

 

   30.45500   -0.55540

 

   30.50500   -0.57265

 

   30.55500   -0.59230

 

   30.60500   -0.60965

 

   30.65500   -0.62938

 

   30.70500   -0.65085

 

   30.75500   -0.67351

 

   30.80500   -0.69708

 

   30.85500   -0.72054

 

   30.90500   -0.74782

 

   30.95500   -0.77312

 

   31.00500   -0.79974

 

   31.05500   -0.83050

 

   31.10500   -0.86174

 

   31.15500   -0.89391

 

   31.20500   -0.92628

 

   31.25500   -0.96249

 

   31.30500   -0.99949

 

   31.3550   -1.0380

 

   31.4050   -1.0778

 

   31.4550   -1.1215

 

   31.5050   -1.1661

 

   31.5550   -1.2105

 

   31.6050   -1.2626

 

   31.6550   -1.3150

 

   31.7050   -1.3684

 

   31.7550   -1.4234

 

   31.8050   -1.4782

 

   31.8550   -1.5320

 

   31.9050    1.5562

 

   31.9550    1.4988

 

   32.0050    1.4446

 

   32.0550    1.3934

 

   32.1050    1.3425

 

   32.1550    1.2907

 

   32.2050    1.2417

 

   32.2550    1.1970

 

   32.3050    1.1496

 

   32.3550    1.1088

 

   32.4050    1.0656

 

   32.4550    1.0259

 

   32.50500    0.98702

 

   32.55500    0.94852

 

   32.60500    0.91544

 

   32.65500    0.88312

 

   32.70500    0.85211

 

   32.75500    0.82271

 

   32.80500    0.79413

 

   32.85500    0.76522

 

   32.90500    0.74040

 

   32.95500    0.71711

 

   33.00500    0.69209

 

   33.05500    0.66827

 

   33.10500    0.64616

 

   33.15500    0.62399

 

   33.20500    0.60319

 

   33.25500    0.58584

 

   33.30500    0.56815

 

   33.35500    0.54695

 

   33.40500    0.52890

 

   33.45500    0.51293

 

   33.50500    0.49680

 

   33.55500    0.48094

 

   33.60500    0.46555

 

   33.65500    0.45172

 

   33.70500    0.43847

 

   33.75500    0.42413

 

   33.80500    0.41069

 

   33.85500    0.39784

 

   33.90500    0.38548

 

   33.95500    0.37258

 

   34.00500    0.36079

 

   34.05500    0.34942

 

   34.10500    0.34012

 

   34.15500    0.32976

 

   34.20500    0.31975

 

   34.25500    0.30760

 

   34.30500    0.29791

 

   34.35500    0.28731

 

   34.40500    0.27801

 

   34.45500    0.27026

 

   34.50500    0.26103

 

   34.55500    0.25467

 

   34.60500    0.24552

 

   34.65500    0.23607

 

   34.70500    0.22803

 

   34.75500    0.21949

 

   34.80500    0.21166

 

   34.85500    0.20406

 

   34.90500    0.19640

 

   34.95500    0.18854

 

   35.00500    0.18193

 

   35.05500    0.17629

 

   35.10500    0.16932

 

   35.15500    0.16203

 

   35.20500    0.15470

 

   35.25500    0.14774

 

   35.30500    0.14127

 

   35.35500    0.13458

 

   35.40500    0.12785

 

   35.45500    0.12119

 

   35.50500    0.11463

 

   35.55500    0.10813

 

   35.60500    0.10152

 

   35.655000    0.094826

 

   35.705000    0.087991

 

   35.755000    0.081565

 

   35.805000    0.075336

 

   35.855000    0.068709

 

   35.905000    0.062169

 

   35.955000    0.055853

 

   36.005000    0.049886

 

   36.055000    0.044624

 

   36.105000    0.039226

 

   36.155000    0.033174

 

   36.205000    0.026275

 

   36.255000    0.020289

 

   36.305000    0.013976

 

   3.6355e+01   7.7939e-03

 

   3.6405e+01   1.7470e-03

 

   3.6455e+01  -4.5688e-03

 

   36.505000   -0.011180

 

   36.555000   -0.017706

 

   36.605000   -0.024199

 

   36.655000   -0.030782

 

   36.705000   -0.037625

 

   36.755000   -0.044046

 

   36.805000   -0.050066

 

   36.855000   -0.056249

 

   36.905000   -0.062227

 

   36.955000   -0.068894

 

   37.005000   -0.075708

 

   37.055000   -0.082189

 

   37.105000   -0.089044

 

   37.155000   -0.095070

 

   37.20500   -0.10004

 

   37.25500   -0.10518

 

   37.30500   -0.11108

 

   37.35500   -0.11881

 

   37.40500   -0.12640

 

   37.45500   -0.13330

 

   37.50500   -0.13896

 

   37.55500   -0.14443

 

   37.60500   -0.15034

 

   37.65500   -0.15744

 

   37.70500   -0.16559

 

   37.75500   -0.17433

 

   37.80500   -0.18239

 

   37.85500   -0.18997

 

   37.90500   -0.19748

 

   37.95500   -0.20511

 

   38.00500   -0.21141

 

   38.05500   -0.21781

 

   38.10500   -0.22518

 

   38.15500   -0.23576

 

   38.20500   -0.24569

 

   38.25500   -0.25287

 

   38.30500   -0.25949

 

   38.35500   -0.26843

 

   38.40500   -0.27899

 

   38.45500   -0.28851

 

   38.50500   -0.29698

 

   38.55500   -0.30558

 

   38.60500   -0.31351

 

   38.65500   -0.32380

 

   38.70500   -0.33437

 

   38.75500   -0.34610

 

   38.80500   -0.35835

 

   38.85500   -0.36921

 

   38.90500   -0.37873

 

   38.95500   -0.39038

 

   39.00500   -0.40098

 

   39.05500   -0.41341

 

   39.10500   -0.42561

 

   39.15500   -0.43644

 

   39.20500   -0.44896

 

   39.25500   -0.46392

 

   39.30500   -0.47734

 

   39.35500   -0.49399

 

   39.40500   -0.51028

 

   39.45500   -0.52703

 

   39.50500   -0.54411

 

   39.55500   -0.55862

 

   39.60500   -0.57578

 

   39.65500   -0.59345

 

   39.70500   -0.61557

 

   39.75500   -0.63541

 

   39.80500   -0.65496

 

   39.85500   -0.67505

 

   39.90500   -0.69685

 

   39.95500   -0.72026

 

   40.00500   -0.74516

 

   40.05500   -0.77210

 

   40.10500   -0.80059

 

   40.15500   -0.82703

 

   40.20500   -0.85965

 

   40.25500   -0.88951

 

   40.30500   -0.92204

 

   40.35500   -0.95396

 

   40.40500   -0.99051

 

   40.4550   -1.0278

 

   40.5050   -1.0714

 

   40.5550   -1.1155

 

   40.6050   -1.1560

 

   40.6550   -1.1986

 

   40.7050   -1.2438

 

   40.7550   -1.2945

 

   40.8050   -1.3460

 

   40.8550   -1.4003

 

   40.9050   -1.4538

 

   40.9550   -1.5064

 

   41.0050   -1.5603

 

   41.0550    1.5274

 

   41.1050    1.4743

 

   41.1550    1.4255

 

   41.2050    1.3763

 

   41.2550    1.3242

 

   41.3050    1.2794

 

   41.3550    1.2342

 

   41.4050    1.1860

 

   41.4550    1.1404

 

   41.5050    1.1007

 

   41.5550    1.0595

 

   41.6050    1.0206

 

   41.65500    0.98422

 

   41.70500    0.94641

 

   41.75500    0.91302

 

   41.80500    0.88515

 

   41.85500    0.85232

 

   41.90500    0.82109

 

   41.95500    0.79888

 

   42.00500    0.77157

 

   42.05500    0.74451

 

   42.10500    0.72106

 

   42.15500    0.69996

 

   42.20500    0.67431

 

   42.25500    0.65106

 

   42.30500    0.63021

 

   42.35500    0.60946

 

   42.40500    0.59094

 

   42.45500    0.57481

 

   42.50500    0.55708

 

   42.55500    0.53573

 

   42.60500    0.51843

 

   42.65500    0.50171

 

   42.70500    0.48577

 

   42.75500    0.47049

 

   42.80500    0.45579

 

   42.85500    0.44310

 

   42.90500    0.42926

 

   42.95500    0.41650

 

   43.00500    0.40296

 

   43.05500    0.39085

 

   43.10500    0.37853

 

   43.15500    0.36675

 

   43.20500    0.35513

 

   43.25500    0.34428

 

   43.30500    0.33391

 

   43.35500    0.32403

 

   43.40500    0.31426

 

   43.45500    0.30319

 

   43.50500    0.29242

 

   43.55500    0.28248

 

   43.60500    0.27191

 

   43.65500    0.26359

 

   43.70500    0.25411

 

   43.75500    0.24584

 

   43.80500    0.23812

 

   43.85500    0.22883

 

   43.90500    0.22036

 

   43.95500    0.21204

 

   44.00500    0.20410

 

   44.05500    0.19691

 

   44.10500    0.18863

 

   44.15500    0.18042

 

   44.20500    0.17299

 

   44.25500    0.16589

 

   44.30500    0.15882

 

   44.35500    0.15185

 

   44.40500    0.14465

 

   44.45500    0.13705

 

   44.50500    0.12960

 

   44.55500    0.12254

 

   44.60500    0.11531

 

   44.65500    0.10877

 

   44.70500    0.10239

 

   44.755000    0.095550

 

   44.805000    0.088639

 

   44.855000    0.081533

 

   44.905000    0.075180

 

   44.955000    0.068635

 

   45.005000    0.062455

 

   45.055000    0.056321

 

   45.105000    0.049684

 

   45.155000    0.044026

 

   45.205000    0.037762

 

   45.255000    0.031157

 

   45.305000    0.024602

 

   45.355000    0.018324

 

   45.405000    0.012248

 

   4.5455e+01   6.3977e-03

 

   4.5505e+01   2.0200e-04

 

   4.5555e+01  -6.0697e-03

 

   45.605000   -0.012827

 

   45.655000   -0.019716

 

   45.705000   -0.026471

 

   45.755000   -0.032845

 

   45.805000   -0.038722

 

   45.855000   -0.044635

 

   45.905000   -0.050358

 

   45.955000   -0.056827

 

   46.005000   -0.063974

 

   46.055000   -0.070365

 

   46.105000   -0.077318

 

   46.155000   -0.083277

 

   46.205000   -0.089512

 

   46.255000   -0.096445

 

   46.30500   -0.10320

 

   46.35500   -0.11037

 

   46.40500   -0.11758

 

   46.45500   -0.12525

 

   46.50500   -0.13216

 

   46.55500   -0.13906

 

   46.60500   -0.14597

 

   46.65500   -0.15213

 

   46.70500   -0.15936

 

   46.75500   -0.16721

 

   46.80500   -0.17495

 

   46.85500   -0.18414

 

   46.90500   -0.19193

 

   46.95500   -0.19951

 

   47.00500   -0.20573

 

   47.05500   -0.21355

 

   47.10500   -0.22198

 

   47.15500   -0.23082

 

   47.20500   -0.23892

 

   47.25500   -0.24715

 

   47.30500   -0.25768

 

   47.35500   -0.26780

 

   47.40500   -0.27648

 

   47.45500   -0.28618

 

   47.50500   -0.29641

 

   47.55500   -0.30625

 

   47.60500   -0.31628

 

   47.65500   -0.32609

 

   47.70500   -0.33793

 

   47.75500   -0.34873

 

   47.80500   -0.35947

 

   47.85500   -0.36990

 

   47.90500   -0.38266

 

   47.95500   -0.39814

 

   48.00500   -0.41008

 

   48.05500   -0.42132

 

   48.10500   -0.43523

 

   48.15500   -0.44800

 

   48.20500   -0.46246

 

   48.25500   -0.47733

 

   48.30500   -0.49221

 

   48.35500   -0.50859

 

   48.40500   -0.52658

 

   48.45500   -0.54360

 

   48.50500   -0.56167

 

   48.55500   -0.58193

 

   48.60500   -0.60105

 

   48.65500   -0.62118

 

   48.70500   -0.64010

 

   48.75500   -0.66071

 

   48.80500   -0.68203

 

   48.85500   -0.70792

 

   48.90500   -0.73346

 

   48.95500   -0.75881

 

   49.00500   -0.78492

 

   49.05500   -0.81421

 

   49.10500   -0.84273

 

   49.15500   -0.87324

 

   49.20500   -0.90477

 

   49.25500   -0.93697

 

   49.30500   -0.97287

 

   49.3550   -1.0085

 

   49.4050   -1.0468

 

   49.4550   -1.0874

 

   49.5050   -1.1251

 

   49.5550   -1.1672

 

   49.6050   -1.2116

 

   49.6550   -1.2570

 

   49.7050   -1.3063

 

   49.7550   -1.3548

 

   49.8050   -1.4023

 

   49.8550   -1.4523

 

   49.9050   -1.5041

 

   49.9550   -1.5535

==> anglesTB085conf02vis20.dat <==
realTime   theta20
 

   5.0000e-03  -7.8584e-04

 

   0.0550000  -0.0089317

 

   0.105000  -0.016824

 

   0.155000  -0.024477

 

   0.205000  -0.032316

 

   0.255000  -0.040419

 

   0.305000  -0.048711

 

   0.355000  -0.056899

 

   0.405000  -0.065047

 

   0.455000  -0.073136

 

   0.505000  -0.082002

 

   0.555000  -0.092167

 

   0.60500  -0.10146

 

   0.65500  -0.10951

 

   0.70500  -0.11775

 

   0.75500  -0.12596

 

   0.80500  -0.13442

 

   0.85500  -0.14308

 

   0.90500  -0.15173

 

   0.95500  -0.16033

 

   1.00500  -0.16927

 

   1.05500  -0.17814

 

   1.10500  -0.18701

 

   1.15500  -0.19638

 

   1.20500  -0.20600

 

   1.25500  -0.21524

 

   1.30500  -0.22436

 

   1.35500  -0.23377

 

   1.40500  -0.24476

 

   1.45500  -0.25589

 

   1.50500  -0.26678

 

   1.55500  -0.27777

 

   1.60500  -0.28921

 

   1.65500  -0.30063

 

   1.70500  -0.31230

 

   1.75500  -0.32522

 

   1.80500  -0.33822

 

   1.85500  -0.35090

 

   1.90500  -0.36330

 

   1.95500  -0.37649

 

   2.00500  -0.38973

 

   2.05500  -0.40449

 

   2.10500  -0.41762

 

   2.15500  -0.43124

 

   2.20500  -0.44599

 

   2.25500  -0.46201

 

   2.30500  -0.47898

 

   2.35500  -0.49469

 

   2.40500  -0.51034

 

   2.45500  -0.52744

 

   2.50500  -0.54505

 

   2.55500  -0.56444

 

   2.60500  -0.58542

 

   2.65500  -0.60576

 

   2.70500  -0.62630

 

   2.75500  -0.64721

 

   2.80500  -0.66975

 

   2.85500  -0.69298

 

   2.90500  -0.71722

 

   2.95500  -0.74093

 

   3.00500  -0.76761

 

   3.05500  -0.79349

 

   3.10500  -0.82138

 

   3.15500  -0.85096

 

   3.20500  -0.87902

 

   3.25500  -0.91046

 

   3.30500  -0.94421

 

   3.35500  -0.97697

 

   3.4050  -1.0105

 

   3.4550  -1.0469

 

   3.5050  -1.0816

 

   3.5550  -1.1210

 

   3.6050  -1.1573

 

   3.6550  -1.1965

 

   3.7050  -1.2355

 

   3.7550  -1.2782

 

   3.8050  -1.3210

 

   3.8550  -1.3612

 

   3.9050  -1.4040

 

   3.9550  -1.4489

 

   4.0050  -1.4929

 

   4.0550  -1.5402

 

   4.1050   1.5574

 

   4.1550   1.5149

 

   4.2050   1.4680

 

   4.2550   1.4247

 

   4.3050   1.3816

 

   4.3550   1.3379

 

   4.4050   1.2939

 

   4.4550   1.2547

 

   4.5050   1.2145

 

   4.5550   1.1750

 

   4.6050   1.1367

 

   4.6550   1.1001

 

   4.7050   1.0614

 

   4.7550   1.0253

 

   4.80500   0.99148

 

   4.85500   0.95664

 

   4.90500   0.92439

 

   4.95500   0.89310

 

   5.00500   0.86179

 

   5.05500   0.83298

 

   5.10500   0.80551

 

   5.15500   0.77818

 

   5.20500   0.75225

 

   5.25500   0.72694

 

   5.30500   0.70271

 

   5.35500   0.67876

 

   5.40500   0.65440

 

   5.45500   0.63388

 

   5.50500   0.61412

 

   5.55500   0.59345

 

   5.60500   0.57189

 

   5.65500   0.55123

 

   5.70500   0.53381

 

   5.75500   0.51678

 

   5.80500   0.49884

 

   5.85500   0.48225

 

   5.90500   0.46734

 

   5.95500   0.45303

 

   6.00500   0.43846

 

   6.05500   0.42284

 

   6.10500   0.40691

 

   6.15500   0.39331

 

   6.20500   0.37964

 

   6.25500   0.36603

 

   6.30500   0.35204

 

   6.35500   0.33906

 

   6.40500   0.32645

 

   6.45500   0.31487

 

   6.50500   0.30358

 

   6.55500   0.29215

 

   6.60500   0.28108

 

   6.65500   0.27027

 

   6.70500   0.25860

 

   6.75500   0.24694

 

   6.80500   0.23653

 

   6.85500   0.22552

 

   6.90500   0.21588

 

   6.95500   0.20635

 

   7.00500   0.19657

 

   7.05500   0.18695

 

   7.10500   0.17752

 

   7.15500   0.16869

 

   7.20500   0.15985

 

   7.25500   0.15099

 

   7.30500   0.14200

 

   7.35500   0.13337

 

   7.40500   0.12476

 

   7.45500   0.11587

 

   7.50500   0.10724

 

   7.555000   0.098851

 

   7.605000   0.090223

 

   7.655000   0.081807

 

   7.705000   0.073657

 

   7.755000   0.065951

 

   7.805000   0.058116

 

   7.855000   0.050325

 

   7.905000   0.042606

 

   7.955000   0.034639

 

   8.005000   0.026557

 

   8.055000   0.018688

 

   8.105000   0.010827

 

   8.1550000   0.0028873

 

   8.2050000  -0.0051916

 

   8.255000  -0.013110

 

   8.305000  -0.021136

 

   8.355000  -0.029384

 

   8.405000  -0.038076

 

   8.455000  -0.045868

 

   8.505000  -0.054069

 

   8.555000  -0.062440

 

   8.605000  -0.070660

 

   8.655000  -0.078412

 

   8.705000  -0.085692

 

   8.755000  -0.093149

 

   8.80500  -0.10161

 

   8.85500  -0.11119

 

   8.90500  -0.12097

 

   8.95500  -0.13072

 

   9.00500  -0.13889

 

   9.05500  -0.14737

 

   9.10500  -0.15631

 

   9.15500  -0.16547

 

   9.20500  -0.17471

 

   9.25500  -0.18396

 

   9.30500  -0.19424

 

   9.35500  -0.20340

 

   9.40500  -0.21228

 

   9.45500  -0.22204

 

   9.50500  -0.23323

 

   9.55500  -0.24372

 

   9.60500  -0.25488

 

   9.65500  -0.26793

 

   9.70500  -0.28021

 

   9.75500  -0.29150

 

   9.80500  -0.30346

 

   9.85500  -0.31601

 

   9.90500  -0.32882

 

   9.95500  -0.34062

 

   10.00500   -0.35260

 

   10.05500   -0.36561

 

   10.10500   -0.37984

 

   10.15500   -0.39367

 

   10.20500   -0.40742

 

   10.25500   -0.42186

 

   10.30500   -0.43800

 

   10.35500   -0.45362

 

   10.40500   -0.47012

 

   10.45500   -0.48638

 

   10.50500   -0.50376

 

   10.55500   -0.52279

 

   10.60500   -0.54086

 

   10.65500   -0.55904

 

   10.70500   -0.57913

 

   10.75500   -0.59856

 

   10.80500   -0.61906

 

   10.85500   -0.64184

 

   10.90500   -0.66417

 

   10.95500   -0.68624

 

   11.00500   -0.70983

 

   11.05500   -0.73554

 

   11.10500   -0.76171

 

   11.15500   -0.78827

 

   11.20500   -0.81680

 

   11.25500   -0.84439

 

   11.30500   -0.87338

 

   11.35500   -0.90469

 

   11.40500   -0.93569

 

   11.45500   -0.96851

 

   11.5050   -1.0024

 

   11.5550   -1.0357

 

   11.6050   -1.0720

 

   11.6550   -1.1101

 

   11.7050   -1.1492

 

   11.7550   -1.1892

 

   11.8050   -1.2282

 

   11.8550   -1.2649

 

   11.9050   -1.3068

 

   11.9550   -1.3518

 

   12.0050   -1.3959

 

   12.0550   -1.4387

 

   12.1050   -1.4848

 

   12.1550   -1.5264

 

   12.2050   -1.5705

 

   12.2550    1.5243

 

   12.3050    1.4823

 

   12.3550    1.4399

 

   12.4050    1.3942

 

   12.4550    1.3491

 

   12.5050    1.3076

 

   12.5550    1.2648

 

   12.6050    1.2248

 

   12.6550    1.1867

 

   12.7050    1.1477

 

   12.7550    1.1094

 

   12.8050    1.0724

 

   12.8550    1.0369

 

   12.9050    1.0040

 

   12.95500    0.97129

 

   13.00500    0.93704

 

   13.05500    0.90528

 

   13.10500    0.87403

 

   13.15500    0.84434

 

   13.20500    0.81779

 

   13.25500    0.79279

 

   13.30500    0.76300

 

   13.35500    0.73790

 

   13.40500    0.71662

 

   13.45500    0.69226

 

   13.50500    0.66982

 

   13.55500    0.64825

 

   13.60500    0.62731

 

   13.65500    0.60345

 

   13.70500    0.58180

 

   13.75500    0.56386

 

   13.80500    0.54724

 

   13.85500    0.52713

 

   13.90500    0.50660

 

   13.95500    0.49011

 

   14.00500    0.47448

 

   14.05500    0.45737

 

   14.10500    0.44187

 

   14.15500    0.42480

 

   14.20500    0.41065

 

   14.25500    0.39718

 

   14.30500    0.38390

 

   14.35500    0.37084

 

   14.40500    0.35828

 

   14.45500    0.34706

 

   14.50500    0.33488

 

   14.55500    0.32256

 

   14.60500    0.30997

 

   14.65500    0.29812

 

   14.70500    0.28476

 

   14.75500    0.27131

 

   14.80500    0.25970

 

   14.85500    0.24873

 

   14.90500    0.23875

 

   14.95500    0.22781

 

   15.00500    0.21704

 

   15.05500    0.20611

 

   15.10500    0.19587

 

   15.15500    0.18766

 

   15.20500    0.17919

 

   15.25500    0.17009

 

   15.30500    0.16029

 

   15.35500    0.15066

 

   15.40500    0.14091

 

   15.45500    0.13087

 

   15.50500    0.12077

 

   15.55500    0.11202

 

   15.60500    0.10283

 

   15.655000    0.095292

 

   15.705000    0.088663

 

   15.755000    0.080851

 

   15.805000    0.071813

 

   15.855000    0.062223

 

   15.905000    0.052948

 

   15.955000    0.044066

 

   16.005000    0.036067

 

   16.055000    0.028633

 

   16.105000    0.020418

 

   16.155000    0.011979

 

   1.6205e+01   3.1671e-03

 

   1.6255e+01  -6.1302e-03

 

   16.305000   -0.014959

 

   16.355000   -0.023739

 

   16.405000   -0.031330

 

   16.455000   -0.038827

 

   16.505000   -0.045849

 

   16.555000   -0.053813

 

   16.605000   -0.063133

 

   16.655000   -0.072970

 

   16.705000   -0.082477

 

   16.755000   -0.091782

 

   16.805000   -0.099652

 

   16.85500   -0.10598

 

   16.90500   -0.11186

 

   16.95500   -0.12023

 

   17.00500   -0.13038

 

   17.05500   -0.14050

 

   17.10500   -0.14966

 

   17.15500   -0.15750

 

   17.20500   -0.16572

 

   17.25500   -0.17476

 

   17.30500   -0.18419

 

   17.35500   -0.19348

 

   17.40500   -0.20191

 

   17.45500   -0.21152

 

   17.50500   -0.22370

 

   17.55500   -0.23680

 

   17.60500   -0.24771

 

   17.65500   -0.25831

 

   17.70500   -0.26871

 

   17.75500   -0.28083

 

   17.80500   -0.29411

 

   17.85500   -0.30697

 

   17.90500   -0.31952

 

   17.95500   -0.33186

 

   18.00500   -0.34320

 

   18.05500   -0.35692

 

   18.10500   -0.37029

 

   18.15500   -0.38564

 

   18.20500   -0.39975

 

   18.25500   -0.41286

 

   18.30500   -0.42604

 

   18.35500   -0.44094

 

   18.40500   -0.45887

 

   18.45500   -0.47444

 

   18.50500   -0.49038

 

   18.55500   -0.50751

 

   18.60500   -0.52684

 

   18.65500   -0.54604

 

   18.70500   -0.56433

 

   18.75500   -0.58287

 

   18.80500   -0.60356

 

   18.85500   -0.62566

 

   18.90500   -0.64724

 

   18.95500   -0.66962

 

   19.00500   -0.69317

 

   19.05500   -0.71802

 

   19.10500   -0.74285

 

   19.15500   -0.76984

 

   19.20500   -0.79497

 

   19.25500   -0.82281

 

   19.30500   -0.85215

 

   19.35500   -0.88340

 

   19.40500   -0.91275

 

   19.45500   -0.94397

 

   19.50500   -0.97842

 

   19.5550   -1.0107

 

   19.6050   -1.0469

 

   19.6550   -1.0821

 

   19.7050   -1.1188

 

   19.7550   -1.1565

 

   19.8050   -1.1958

 

   19.8550   -1.2357

 

   19.9050   -1.2778

 

   19.9550   -1.3187

 

   20.0050   -1.3595

 

   20.0550   -1.4019

 

   20.1050   -1.4470

 

   20.1550   -1.4857

 

   20.2050   -1.5299

 

   20.2550    1.5638

 

   20.3050    1.5228

 

   20.3550    1.4805

 

   20.4050    1.4324

 

   20.4550    1.3878

 

   20.5050    1.3466

 

   20.5550    1.3050

 

   20.6050    1.2630

 

   20.6550    1.2219

 

   20.7050    1.1805

 

   20.7550    1.1433

 

   20.8050    1.1057

 

   20.8550    1.0700

 

   20.9050    1.0360

 

   20.95500    0.99990

 

   21.00500    0.96768

 

   21.05500    0.93835

 

   21.10500    0.90801

 

   21.15500    0.87596

 

   21.20500    0.84806

 

   21.25500    0.81980

 

   21.30500    0.79048

 

   21.35500    0.76407

 

   21.40500    0.74111

 

   21.45500    0.71467

 

   21.50500    0.68763

 

   21.55500    0.66468

 

   21.60500    0.64314

 

   21.65500    0.62104

 

   21.70500    0.60233

 

   21.75500    0.58318

 

   21.80500    0.56289

 

   21.85500    0.54180

 

   21.90500    0.52514

 

   21.95500    0.50791

 

   22.00500    0.48850

 

   22.05500    0.47011

 

   22.10500    0.45472

 

   22.15500    0.43956

 

   22.20500    0.42465

 

   22.25500    0.40931

 

   22.30500    0.39281

 

   22.35500    0.37821

 

   22.40500    0.36555

 

   22.45500    0.35256

 

   22.50500    0.33955

 

   22.55500    0.32549

 

   22.60500    0.31389

 

   22.65500    0.30344

 

   22.70500    0.29254

 

   22.75500    0.28189

 

   22.80500    0.27172

 

   22.85500    0.26125

 

   22.90500    0.24929

 

   22.95500    0.23685

 

   23.00500    0.22601

 

   23.05500    0.21625

 

   23.10500    0.20568

 

   23.15500    0.19576

 

   23.20500    0.18476

 

   23.25500    0.17421

 

   23.30500    0.16431

 

   23.35500    0.15541

 

   23.40500    0.14626

 

   23.45500    0.13657

 

   23.50500    0.12797

 

   23.55500    0.11831

 

   23.60500    0.10997

 

   23.65500    0.10235

 

   23.705000    0.093218

 

   23.755000    0.084450

 

   23.805000    0.074975

 

   23.855000    0.067126

 

   23.905000    0.059662

 

   23.955000    0.051387

 

   24.005000    0.042594

 

   24.055000    0.033186

 

   24.105000    0.024255

 

   24.155000    0.015796

 

   2.4205e+01   7.8005e-03

 

   2.4255e+01  -5.7389e-04

 

   2.4305e+01  -9.8229e-03

 

   24.355000   -0.017248

 

   24.405000   -0.024721

 

   24.455000   -0.031997

 

   24.505000   -0.040743

 

   24.555000   -0.050939

 

   24.605000   -0.061317

 

   24.655000   -0.069963

 

   24.705000   -0.077234

 

   24.755000   -0.084277

 

   24.805000   -0.091984

 

   24.85500   -0.10061

 

   24.90500   -0.11074

 

   24.95500   -0.12038

 

   25.00500   -0.12857

 

   25.05500   -0.13625

 

   25.10500   -0.14414

 

   25.15500   -0.15278

 

   25.20500   -0.16220

 

   25.25500   -0.17271

 

   25.30500   -0.18274

 

   25.35500   -0.19192

 

   25.40500   -0.20202

 

   25.45500   -0.21115

 

   25.50500   -0.22129

 

   25.55500   -0.23050

 

   25.60500   -0.23888

 

   25.65500   -0.24999

 

   25.70500   -0.26224

 

   25.75500   -0.27504

 

   25.80500   -0.28577

 

   25.85500   -0.29523

 

   25.90500   -0.30678

 

   25.95500   -0.32009

 

   26.00500   -0.33345

 

   26.05500   -0.34548

 

   26.10500   -0.35657

 

   26.15500   -0.37041

 

   26.20500   -0.38325

 

   26.25500   -0.39686

 

   26.30500   -0.41149

 

   26.35500   -0.42738

 

   26.40500   -0.44275

 

   26.45500   -0.45553

 

   26.50500   -0.47204

 

   26.55500   -0.49032

 

   26.60500   -0.50566

 

   26.65500   -0.52299

 

   26.70500   -0.54163

 

   26.75500   -0.56132

 

   26.80500   -0.58403

 

   26.85500   -0.60321

 

   26.90500   -0.62363

 

   26.95500   -0.64628

 

   27.00500   -0.66641

 

   27.05500   -0.68819

 

   27.10500   -0.71163

 

   27.15500   -0.73709

 

   27.20500   -0.76495

 

   27.25500   -0.78906

 

   27.30500   -0.81810

 

   27.35500   -0.84607

 

   27.40500   -0.87342

 

   27.45500   -0.90406

 

   27.50500   -0.93595

 

   27.55500   -0.96721

 

   27.6050   -1.0003

 

   27.6550   -1.0366

 

   27.7050   -1.0693

 

   27.7550   -1.1053

 

   27.8050   -1.1432

 

   27.8550   -1.1802

 

   27.9050   -1.2201

 

   27.9550   -1.2625

 

   28.0050   -1.3032

 

   28.0550   -1.3461

 

   28.1050   -1.3910

 

   28.1550   -1.4343

 

   28.2050   -1.4779

 

   28.2550   -1.5228

 

   28.3050   -1.5637

 

   28.3550    1.5326

 

   28.4050    1.4873

 

   28.4550    1.4449

 

   28.5050    1.4034

 

   28.5550    1.3579

 

   28.6050    1.3171

 

   28.6550    1.2743

 

   28.7050    1.2346

 

   28.7550    1.1948

 

   28.8050    1.1556

 

   28.8550    1.1165

 

   28.9050    1.0807

 

   28.9550    1.0438

 

   29.0050    1.0091

 

   29.05500    0.97552

 

   29.10500    0.94093

 

   29.15500    0.90890

 

   29.20500    0.87996

 

   29.25500    0.85067

 

   29.30500    0.82137

 

   29.35500    0.79481

 

   29.40500    0.76792

 

   29.45500    0.74063

 

   29.50500    0.71568

 

   29.55500    0.69276

 

   29.60500    0.66866

 

   29.65500    0.64602

 

   29.70500    0.62435

 

   29.75500    0.60341

 

   29.80500    0.58296

 

   29.85500    0.56300

 

   29.90500    0.54416

 

   29.95500    0.52499

 

   30.00500    0.50722

 

   30.05500    0.49156

 

   30.10500    0.47503

 

   30.15500    0.45753

 

   30.20500    0.44031

 

   30.25500    0.42582

 

   30.30500    0.41122

 

   30.35500    0.39816

 

   30.40500    0.38394

 

   30.45500    0.36968

 

   30.50500    0.35574

 

   30.55500    0.34343

 

   30.60500    0.33117

 

   30.65500    0.31930

 

   30.70500    0.30660

 

   30.75500    0.29398

 

   30.80500    0.28207

 

   30.85500    0.26975

 

   30.90500    0.25755

 

   30.95500    0.24724

 

   31.00500    0.23683

 

   31.05500    0.22609

 

   31.10500    0.21525

 

   31.15500    0.20506

 

   31.20500    0.19546

 

   31.25500    0.18596

 

   31.30500    0.17619

 

   31.35500    0.16632

 

   31.40500    0.15620

 

   31.45500    0.14652

 

   31.50500    0.13706

 

   31.55500    0.12725

 

   31.60500    0.11781

 

   31.65500    0.10804

 

   31.705000    0.098760

 

   31.755000    0.090379

 

   31.805000    0.082476

 

   31.855000    0.074107

 

   31.905000    0.065759

 

   31.955000    0.056550

 

   32.005000    0.047660

 

   32.055000    0.039570

 

   32.105000    0.031276

 

   32.155000    0.023102

 

   32.205000    0.015261

 

   3.2255e+01   7.2219e-03

 

   3.2305e+01  -1.3406e-03

 

   3.2355e+01  -8.8038e-03

 

   32.405000   -0.016368

 

   32.455000   -0.025784

 

   32.505000   -0.033808

 

   32.555000   -0.042368

 

   32.605000   -0.050711

 

   32.655000   -0.059045

 

   32.705000   -0.067445

 

   32.755000   -0.076532

 

   32.805000   -0.085772

 

   32.855000   -0.093999

 

   32.90500   -0.10263

 

   32.95500   -0.11123

 

   33.00500   -0.11977

 

   33.05500   -0.12885

 

   33.10500   -0.13849

 

   33.15500   -0.14841

 

   33.20500   -0.15788

 

   33.25500   -0.16642

 

   33.30500   -0.17490

 

   33.35500   -0.18502

 

   33.40500   -0.19576

 

   33.45500   -0.20584

 

   33.50500   -0.21624

 

   33.55500   -0.22484

 

   33.60500   -0.23538

 

   33.65500   -0.24580

 

   33.70500   -0.25734

 

   33.75500   -0.26846

 

   33.80500   -0.27881

 

   33.85500   -0.28898

 

   33.90500   -0.29984

 

   33.95500   -0.31232

 

   34.00500   -0.32421

 

   34.05500   -0.33683

 

   34.10500   -0.34942

 

   34.15500   -0.36251

 

   34.20500   -0.37589

 

   34.25500   -0.38897

 

   34.30500   -0.40405

 

   34.35500   -0.41977

 

   34.40500   -0.43530

 

   34.45500   -0.44928

 

   34.50500   -0.46550

 

   34.55500   -0.48285

 

   34.60500   -0.50040

 

   34.65500   -0.51592

 

   34.70500   -0.53219

 

   34.75500   -0.54884

 

   34.80500   -0.56804

 

   34.85500   -0.58836

 

   34.90500   -0.61040

 

   34.95500   -0.63125

 

   35.00500   -0.65218

 

   35.05500   -0.67387

 

   35.10500   -0.69437

 

   35.15500   -0.71649

 

   35.20500   -0.74270

 

   35.25500   -0.76995

 

   35.30500   -0.79686

 

   35.35500   -0.82501

 

   35.40500   -0.85452

 

   35.45500   -0.88394

 

   35.50500   -0.91403

 

   35.55500   -0.94610

 

   35.60500   -0.97768

 

   35.6550   -1.0120

 

   35.7050   -1.0471

 

   35.7550   -1.0846

 

   35.8050   -1.1222

 

   35.8550   -1.1611

 

   35.9050   -1.1998

 

   35.9550   -1.2407

 

   36.0050   -1.2822

 

   36.0550   -1.3250

 

   36.1050   -1.3628

 

   36.1550   -1.4080

 

   36.2050   -1.4519

 

   36.2550   -1.4939

 

   36.3050   -1.5371

 

   36.3550    1.5593

 

   36.4050    1.5159

 

   36.4550    1.4712

 

   36.5050    1.4258

 

   36.5550    1.3823

 

   36.6050    1.3384

 

   36.6550    1.2941

 

   36.7050    1.2536

 

   36.7550    1.2131

 

   36.8050    1.1719

 

   36.8550    1.1342

 

   36.9050    1.0952

 

   36.9550    1.0584

 

   37.0050    1.0254

 

   37.05500    0.99012

 

   37.10500    0.95679

 

   37.15500    0.92593

 

   37.20500    0.89329

 

   37.25500    0.86307

 

   37.30500    0.83386

 

   37.35500    0.80435

 

   37.40500    0.77766

 

   37.45500    0.75302

 

   37.50500    0.72697

 

   37.55500    0.70144

 

   37.60500    0.67822

 

   37.65500    0.65508

 

   37.70500    0.63318

 

   37.75500    0.60928

 

   37.80500    0.58929

 

   37.85500    0.56983

 

   37.90500    0.55093

 

   37.95500    0.53153

 

   38.00500    0.51480

 

   38.05500    0.49896

 

   38.10500    0.48283

 

   38.15500    0.46651

 

   38.20500    0.44937

 

   38.25500    0.43241

 

   38.30500    0.41620

 

   38.35500    0.40074

 

   38.40500    0.38730

 

   38.45500    0.37271

 

   38.50500    0.35958

 

   38.55500    0.34535

 

   38.60500    0.33326

 

   38.65500    0.32182

 

   38.70500    0.30991

 

   38.75500    0.29621

 

   38.80500    0.28289

 

   38.85500    0.27090

 

   38.90500    0.26043

 

   38.95500    0.24974

 

   39.00500    0.23864

 

   39.05500    0.22706

 

   39.10500    0.21721

 

   39.15500    0.20762

 

   39.20500    0.19838

 

   39.25500    0.18954

 

   39.30500    0.17941

 

   39.35500    0.17040

 

   39.40500    0.16111

 

   39.45500    0.15183

 

   39.50500    0.14252

 

   39.55500    0.13312

 

   39.60500    0.12363

 

   39.65500    0.11486

 

   39.70500    0.10708

 

   39.755000    0.099051

 

   39.805000    0.090917

 

   39.855000    0.081834

 

   39.905000    0.072282

 

   39.955000    0.062756

 

   40.005000    0.054194

 

   40.055000    0.046559

 

   40.105000    0.038179

 

   40.155000    0.030193

 

   40.205000    0.021848

 

   40.255000    0.012907

 

   4.0305e+01   4.2537e-03

 

   4.0355e+01  -4.0855e-03

 

   40.405000   -0.013215

 

   40.455000   -0.021933

 

   40.505000   -0.030820

 

   40.555000   -0.038881

 

   40.605000   -0.046911

 

   40.655000   -0.054485

 

   40.705000   -0.063508

 

   40.755000   -0.073075

 

   40.805000   -0.082577

 

   40.855000   -0.091063

 

   40.905000   -0.098984

 

   40.95500   -0.10760

 

   41.00500   -0.11625

 

   41.05500   -0.12548

 

   41.10500   -0.13440

 

   41.15500   -0.14324

 

   41.20500   -0.15279

 

   41.25500   -0.16194

 

   41.30500   -0.17154

 

   41.35500   -0.18058

 

   41.40500   -0.18911

 

   41.45500   -0.19862

 

   41.50500   -0.20775

 

   41.55500   -0.21828

 

   41.60500   -0.23010

 

   41.65500   -0.24168

 

   41.70500   -0.25285

 

   41.75500   -0.26309

 

   41.80500   -0.27237

 

   41.85500   -0.28290

 

   41.90500   -0.29347

 

   41.95500   -0.30562

 

   42.00500   -0.31723

 

   42.05500   -0.32915

 

   42.10500   -0.34020

 

   42.15500   -0.35137

 

   42.20500   -0.36434

 

   42.25500   -0.37911

 

   42.30500   -0.39332

 

   42.35500   -0.40724

 

   42.40500   -0.42051

 

   42.45500   -0.43483

 

   42.50500   -0.45153

 

   42.55500   -0.46729

 

   42.60500   -0.48254

 

   42.65500   -0.49807

 

   42.70500   -0.51517

 

   42.75500   -0.53272

 

   42.80500   -0.55166

 

   42.85500   -0.56990

 

   42.90500   -0.58762

 

   42.95500   -0.60804

 

   43.00500   -0.63078

 

   43.05500   -0.65369

 

   43.10500   -0.67588

 

   43.15500   -0.69836

 

   43.20500   -0.72406

 

   43.25500   -0.74692

 

   43.30500   -0.77097

 

   43.35500   -0.79967

 

   43.40500   -0.82987

 

   43.45500   -0.85887

 

   43.50500   -0.88759

 

   43.55500   -0.92009

 

   43.60500   -0.95079

 

   43.65500   -0.98477

 

   43.7050   -1.0192

 

   43.7550   -1.0537

 

   43.8050   -1.0900

 

   43.8550   -1.1293

 

   43.9050   -1.1682

 

   43.9550   -1.2067

 

   44.0050   -1.2461

 

   44.0550   -1.2870

 

   44.1050   -1.3294

 

   44.1550   -1.3746

 

   44.2050   -1.4160

 

   44.2550   -1.4615

 

   44.3050   -1.5046

 

   44.3550   -1.5490

 

   44.4050    1.5501

 

   44.4550    1.5056

 

   44.5050    1.4633

 

   44.5550    1.4188

 

   44.6050    1.3757

 

   44.6550    1.3339

 

   44.7050    1.2928

 

   44.7550    1.2488

 

   44.8050    1.2077

 

   44.8550    1.1701

 

   44.9050    1.1315

 

   44.9550    1.0958

 

   45.0050    1.0601

 

   45.0550    1.0236

 

   45.10500    0.99072

 

   45.15500    0.95688

 

   45.20500    0.92111

 

   45.25500    0.89192

 

   45.30500    0.86121

 

   45.35500    0.83272

 

   45.40500    0.80430

 

   45.45500    0.77688

 

   45.50500    0.75063

 

   45.55500    0.72488

 

   45.60500    0.70188

 

   45.65500    0.68108

 

   45.70500    0.65827

 

   45.75500    0.63366

 

   45.80500    0.61232

 

   45.85500    0.59256

 

   45.90500    0.57095

 

   45.95500    0.55136

 

   46.00500    0.53533

 

   46.05500    0.51756

 

   46.10500    0.49754

 

   46.15500    0.48183

 

   46.20500    0.46647

 

   46.25500    0.45278

 

   46.30500    0.43698

 

   46.35500    0.42221

 

   46.40500    0.40656

 

   46.45500    0.39208

 

   46.50500    0.37724

 

   46.55500    0.36377

 

   46.60500    0.34969

 

   46.65500    0.33698

 

   46.70500    0.32357

 

   46.75500    0.31127

 

   46.80500    0.29964

 

   46.85500    0.28957

 

   46.90500    0.27908

 

   46.95500    0.26756

 

   47.00500    0.25542

 

   47.05500    0.24476

 

   47.10500    0.23600

 

   47.15500    0.22657

 

   47.20500    0.21670

 

   47.25500    0.20655

 

   47.30500    0.19679

 

   47.35500    0.18680

 

   47.40500    0.17738

 

   47.45500    0.16844

 

   47.50500    0.15836

 

   47.55500    0.14898

 

   47.60500    0.14010

 

   47.65500    0.13113

 

   47.70500    0.12226

 

   47.75500    0.11288

 

   47.80500    0.10387

 

   47.855000    0.094913

 

   47.905000    0.085722

 

   47.955000    0.076708

 

   48.005000    0.068558

 

   48.055000    0.059602

 

   48.105000    0.050830

 

   48.155000    0.042278

 

   48.205000    0.033502

 

   48.255000    0.025613

 

   48.305000    0.016599

 

   4.8355e+01   7.5576e-03

 

   4.8405e+01  -1.3473e-03

 

   48.455000   -0.010071

 

   48.505000   -0.018974

 

   48.555000   -0.027303

 

   48.605000   -0.035450

 

   48.655000   -0.043980

 

   48.705000   -0.052356

 

   48.755000   -0.061041

 

   48.805000   -0.070021

 

   48.855000   -0.079094

 

   48.905000   -0.087842

 

   48.955000   -0.096851

 

   49.00500   -0.10560

 

   49.05500   -0.11401

 

   49.10500   -0.12298

 

   49.15500   -0.13238

 

   49.20500   -0.14148

 

   49.25500   -0.15047

 

   49.30500   -0.15952

 

   49.35500   -0.16828

 

   49.40500   -0.17755

 

   49.45500   -0.18694

 

   49.50500   -0.19666

 

   49.55500   -0.20616

 

   49.60500   -0.21687

 

   49.65500   -0.22703

 

   49.70500   -0.23818

 

   49.75500   -0.24914

 

   49.80500   -0.26020

 

   49.85500   -0.27071

 

   49.90500   -0.28231

 

   49.95500   -0.29371



==> anglesTB085conf02vis8.dat <==
realTime theta8 
 

   5.0000e-03  -3.7508e-04

 

   0.0550000  -0.0043314

 

   0.1050000  -0.0080156

 

   0.155000  -0.011340

 

   0.205000  -0.014861

 

   0.255000  -0.018313

 

   0.305000  -0.021799

 

   0.355000  -0.025320

 

   0.405000  -0.028983

 

   0.455000  -0.032659

 

   0.505000  -0.036331

 

   0.555000  -0.039896

 

   0.605000  -0.043508

 

   0.655000  -0.047002

 

   0.705000  -0.050620

 

   0.755000  -0.054303

 

   0.805000  -0.058099

 

   0.855000  -0.061925

 

   0.905000  -0.065928

 

   0.955000  -0.070200

 

   1.005000  -0.074472

 

   1.055000  -0.078217

 

   1.105000  -0.081286

 

   1.155000  -0.084860

 

   1.205000  -0.088502

 

   1.255000  -0.092300

 

   1.305000  -0.096470

 

   1.35500  -0.10119

 

   1.40500  -0.10580

 

   1.45500  -0.11034

 

   1.50500  -0.11395

 

   1.55500  -0.11670

 

   1.60500  -0.12072

 

   1.65500  -0.12590

 

   1.70500  -0.13084

 

   1.75500  -0.13562

 

   1.80500  -0.14020

 

   1.85500  -0.14422

 

   1.90500  -0.14854

 

   1.95500  -0.15310

 

   2.00500  -0.15767

 

   2.05500  -0.16368

 

   2.10500  -0.17123

 

   2.15500  -0.17578

 

   2.20500  -0.18035

 

   2.25500  -0.18487

 

   2.30500  -0.18809

 

   2.35500  -0.19140

 

   2.40500  -0.19656

 

   2.45500  -0.20236

 

   2.50500  -0.20852

 

   2.55500  -0.21368

 

   2.60500  -0.21949

 

   2.65500  -0.22398

 

   2.70500  -0.23021

 

   2.75500  -0.23748

 

   2.80500  -0.24470

 

   2.85500  -0.24969

 

   2.90500  -0.25478

 

   2.95500  -0.26324

 

   3.00500  -0.27265

 

   3.05500  -0.27982

 

   3.10500  -0.28549

 

   3.15500  -0.29340

 

   3.20500  -0.29846

 

   3.25500  -0.30386

 

   3.30500  -0.31255

 

   3.35500  -0.32106

 

   3.40500  -0.32838

 

   3.45500  -0.33352

 

   3.50500  -0.34324

 

   3.55500  -0.35467

 

   3.60500  -0.36276

 

   3.65500  -0.37108

 

   3.70500  -0.38043

 

   3.75500  -0.39155

 

   3.80500  -0.40363

 

   3.85500  -0.41320

 

   3.90500  -0.42359

 

   3.95500  -0.43773

 

   4.00500  -0.45350

 

   4.05500  -0.46550

 

   4.10500  -0.47866

 

   4.15500  -0.48383

 

   4.20500  -0.49386

 

   4.25500  -0.50782

 

   4.30500  -0.52310

 

   4.35500  -0.54145

 

   4.40500  -0.55364

 

   4.45500  -0.57101

 

   4.50500  -0.58365

 

   4.55500  -0.60252

 

   4.60500  -0.61937

 

   4.65500  -0.63881

 

   4.70500  -0.66389

 

   4.75500  -0.68253

 

   4.80500  -0.70582

 

   4.85500  -0.73191

 

   4.90500  -0.75563

 

   4.95500  -0.77939

 

   5.00500  -0.80299

 

   5.05500  -0.83173

 

   5.10500  -0.87042

 

   5.15500  -0.90931

 

   5.20500  -0.95329

 

   5.25500  -0.99796

 

   5.3050  -1.0502

 

   5.3550  -1.1058

 

   5.4050  -1.1641

 

   5.4550  -1.2335

 

   5.5050  -1.3051

 

   5.5550  -1.3743

 

   5.6050  -1.4368

 

   5.6550  -1.5119

 

   5.7050   1.5477

 

   5.7550   1.4760

 

   5.8050   1.4012

 

   5.8550   1.3286

 

   5.9050   1.2631

 

   5.9550   1.2061

 

   6.0050   1.1556

 

   6.0550   1.0978

 

   6.1050   1.0484

 

   6.1550   1.0079

 

   6.20500   0.96653

 

   6.25500   0.92687

 

   6.30500   0.89225

 

   6.35500   0.86008

 

   6.40500   0.83095

 

   6.45500   0.80141

 

   6.50500   0.77294

 

   6.55500   0.74770

 

   6.60500   0.72223

 

   6.65500   0.69681

 

   6.70500   0.67827

 

   6.75500   0.65886

 

   6.80500   0.63521

 

   6.85500   0.61716

 

   6.90500   0.60449

 

   6.95500   0.58521

 

   7.00500   0.56591

 

   7.05500   0.55032

 

   7.10500   0.53829

 

   7.15500   0.52176

 

   7.20500   0.50447

 

   7.25500   0.49089

 

   7.30500   0.47554

 

   7.35500   0.46066

 

   7.40500   0.44806

 

   7.45500   0.43648

 

   7.50500   0.42638

 

   7.55500   0.41510

 

   7.60500   0.40429

 

   7.65500   0.39293

 

   7.70500   0.38268

 

   7.75500   0.37422

 

   7.80500   0.36571

 

   7.85500   0.35486

 

   7.90500   0.34622

 

   7.95500   0.33792

 

   8.00500   0.32963

 

   8.05500   0.31832

 

   8.10500   0.30937

 

   8.15500   0.30256

 

   8.20500   0.29528

 

   8.25500   0.28899

 

   8.30500   0.28095

 

   8.35500   0.27339

 

   8.40500   0.26411

 

   8.45500   0.25571

 

   8.50500   0.24894

 

   8.55500   0.24256

 

   8.60500   0.23702

 

   8.65500   0.23070

 

   8.70500   0.22452

 

   8.75500   0.21834

 

   8.80500   0.21268

 

   8.85500   0.20725

 

   8.90500   0.20203

 

   8.95500   0.19683

 

   9.00500   0.19177

 

   9.05500   0.18685

 

   9.10500   0.18215

 

   9.15500   0.17732

 

   9.20500   0.17244

 

   9.25500   0.16780

 

   9.30500   0.16303

 

   9.35500   0.15829

 

   9.40500   0.15353

 

   9.45500   0.14892

 

   9.50500   0.14465

 

   9.55500   0.13981

 

   9.60500   0.13564

 

   9.65500   0.13138

 

   9.70500   0.12692

 

   9.75500   0.12287

 

   9.80500   0.11844

 

   9.85500   0.11402

 

   9.90500   0.10942

 

   9.95500   0.10508

 

   10.00500    0.10102

 

   10.055000    0.096779

 

   10.105000    0.092419

 

   10.155000    0.088342

 

   10.205000    0.084423

 

   10.255000    0.080622

 

   10.305000    0.077061

 

   10.355000    0.073365

 

   10.405000    0.069422

 

   10.455000    0.065498

 

   10.505000    0.061952

 

   10.555000    0.058164

 

   10.605000    0.054427

 

   10.655000    0.050551

 

   10.705000    0.046951

 

   10.755000    0.043380

 

   10.805000    0.039855

 

   10.855000    0.036385

 

   10.905000    0.032725

 

   10.955000    0.029271

 

   11.005000    0.025899

 

   11.055000    0.022410

 

   11.105000    0.018858

 

   11.155000    0.015229

 

   11.205000    0.011528

 

   1.1255e+01   7.8157e-03

 

   1.1305e+01   4.2694e-03

 

   1.1355e+01   5.6513e-04

 

   1.1405e+01  -3.4344e-03

 

   1.1455e+01  -7.1307e-03

 

   11.505000   -0.010643

 

   11.555000   -0.013900

 

   11.605000   -0.017149

 

   11.655000   -0.020636

 

   11.705000   -0.024409

 

   11.755000   -0.028953

 

   11.805000   -0.033363

 

   11.855000   -0.036793

 

   11.905000   -0.040283

 

   11.955000   -0.044045

 

   12.005000   -0.047118

 

   12.055000   -0.050883

 

   12.105000   -0.054536

 

   12.155000   -0.058476

 

   12.205000   -0.063587

 

   12.255000   -0.067275

 

   12.305000   -0.071287

 

   12.355000   -0.074696

 

   12.405000   -0.078327

 

   12.455000   -0.081606

 

   12.505000   -0.085078

 

   12.555000   -0.090646

 

   12.605000   -0.095310

 

   12.655000   -0.099092

 

   12.70500   -0.10226

 

   12.75500   -0.10412

 

   12.80500   -0.10616

 

   12.85500   -0.11048

 

   12.90500   -0.11709

 

   12.95500   -0.12299

 

   13.00500   -0.12734

 

   13.05500   -0.12988

 

   13.10500   -0.13203

 

   13.15500   -0.13577

 

   13.20500   -0.14091

 

   13.25500   -0.14843

 

   13.30500   -0.15403

 

   13.35500   -0.15883

 

   13.40500   -0.16279

 

   13.45500   -0.16704

 

   13.50500   -0.17041

 

   13.55500   -0.17330

 

   13.60500   -0.17935

 

   13.65500   -0.18649

 

   13.70500   -0.19225

 

   13.75500   -0.19691

 

   13.80500   -0.20085

 

   13.85500   -0.20371

 

   13.90500   -0.21047

 

   13.95500   -0.21842

 

   14.00500   -0.22508

 

   14.05500   -0.22884

 

   14.10500   -0.23403

 

   14.15500   -0.24430

 

   14.20500   -0.25092

 

   14.25500   -0.25694

 

   14.30500   -0.26210

 

   14.35500   -0.26776

 

   14.40500   -0.27393

 

   14.45500   -0.28228

 

   14.50500   -0.29009

 

   14.55500   -0.29580

 

   14.60500   -0.30060

 

   14.65500   -0.30566

 

   14.70500   -0.31482

 

   14.75500   -0.32378

 

   14.80500   -0.33068

 

   14.85500   -0.33926

 

   14.90500   -0.34555

 

   14.95500   -0.35628

 

   15.00500   -0.36793

 

   15.05500   -0.37649

 

   15.10500   -0.38589

 

   15.15500   -0.39666

 

   15.20500   -0.40847

 

   15.25500   -0.42048

 

   15.30500   -0.43206

 

   15.35500   -0.44067

 

   15.40500   -0.44999

 

   15.45500   -0.46119

 

   15.50500   -0.47627

 

   15.55500   -0.49005

 

   15.60500   -0.50248

 

   15.65500   -0.51598

 

   15.70500   -0.53140

 

   15.75500   -0.53980

 

   15.80500   -0.54856

 

   15.85500   -0.56351

 

   15.90500   -0.58515

 

   15.95500   -0.60211

 

   16.00500   -0.62087

 

   16.05500   -0.63916

 

   16.10500   -0.65934

 

   16.15500   -0.68112

 

   16.20500   -0.70003

 

   16.25500   -0.71986

 

   16.30500   -0.74304

 

   16.35500   -0.77952

 

   16.40500   -0.81029

 

   16.45500   -0.84211

 

   16.50500   -0.87287

 

   16.55500   -0.91103

 

   16.60500   -0.95755

 

   16.6550   -1.0061

 

   16.7050   -1.0607

 

   16.7550   -1.1249

 

   16.8050   -1.1914

 

   16.8550   -1.2632

 

   16.9050   -1.3379

 

   16.9550   -1.4193

 

   17.0050   -1.5020

 

   17.0550    1.5458

 

   17.1050    1.4581

 

   17.1550    1.3623

 

   17.2050    1.2871

 

   17.2550    1.2210

 

   17.3050    1.1599

 

   17.3550    1.1009

 

   17.4050    1.0498

 

   17.4550    1.0072

 

   17.50500    0.96309

 

   17.55500    0.92675

 

   17.60500    0.89338

 

   17.65500    0.86321

 

   17.70500    0.83407

 

   17.75500    0.80187

 

   17.80500    0.77419

 

   17.85500    0.74966

 

   17.90500    0.72472

 

   17.95500    0.70224

 

   18.00500    0.68297

 

   18.05500    0.66187

 

   18.10500    0.63955

 

   18.15500    0.62271

 

   18.20500    0.60800

 

   18.25500    0.58703

 

   18.30500    0.56997

 

   18.35500    0.55548

 

   18.40500    0.53994

 

   18.45500    0.52155

 

   18.50500    0.50916

 

   18.55500    0.49551

 

   18.60500    0.48234

 

   18.65500    0.46934

 

   18.70500    0.45755

 

   18.75500    0.44663

 

   18.80500    0.43299

 

   18.85500    0.42008

 

   18.90500    0.40933

 

   18.95500    0.39858

 

   19.00500    0.39081

 

   19.05500    0.38128

 

   19.10500    0.36922

 

   19.15500    0.35936

 

   19.20500    0.35102

 

   19.25500    0.34164

 

   19.30500    0.33071

 

   19.35500    0.32213

 

   19.40500    0.31599

 

   19.45500    0.30946

 

   19.50500    0.30220

 

   19.55500    0.29427

 

   19.60500    0.28582

 

   19.65500    0.27696

 

   19.70500    0.26899

 

   19.75500    0.26300

 

   19.80500    0.25763

 

   19.85500    0.25172

 

   19.90500    0.24418

 

   19.95500    0.23670

 

   20.00500    0.23088

 

   20.05500    0.22493

 

   20.10500    0.21897

 

   20.15500    0.21328

 

   20.20500    0.20755

 

   20.25500    0.20236

 

   20.30500    0.19744

 

   20.35500    0.19212

 

   20.40500    0.18698

 

   20.45500    0.18204

 

   20.50500    0.17746

 

   20.55500    0.17268

 

   20.60500    0.16765

 

   20.65500    0.16269

 

   20.70500    0.15788

 

   20.75500    0.15337

 

   20.80500    0.14860

 

   20.85500    0.14383

 

   20.90500    0.13907

 

   20.95500    0.13444

 

   21.00500    0.12975

 

   21.05500    0.12520

 

   21.10500    0.12113

 

   21.15500    0.11675

 

   21.20500    0.11249

 

   21.25500    0.10749

 

   21.30500    0.10280

 

   21.355000    0.098522

 

   21.405000    0.094685

 

   21.455000    0.090922

 

   21.505000    0.087217

 

   21.555000    0.083270

 

   21.605000    0.079341

 

   21.655000    0.075284

 

   21.705000    0.071206

 

   21.755000    0.067634

 

   21.805000    0.063867

 

   21.855000    0.059927

 

   21.905000    0.056306

 

   21.955000    0.052790

 

   22.005000    0.049285

 

   22.055000    0.045541

 

   22.105000    0.041985

 

   22.155000    0.038244

 

   22.205000    0.034666

 

   22.255000    0.031148

 

   22.305000    0.027242

 

   22.355000    0.023619

 

   22.405000    0.020044

 

   22.455000    0.016565

 

   22.505000    0.012665

 

   2.2555e+01   8.4496e-03

 

   2.2605e+01   4.7753e-03

 

   2.2655e+01   1.0436e-03

 

   2.2705e+01  -2.3037e-03

 

   2.2755e+01  -5.2303e-03

 

   2.2805e+01  -8.6146e-03

 

   22.855000   -0.012154

 

   22.905000   -0.015845

 

   22.955000   -0.020023

 

   23.005000   -0.024416

 

   23.055000   -0.028220

 

   23.105000   -0.031146

 

   23.155000   -0.034264

 

   23.205000   -0.037734

 

   23.255000   -0.041302

 

   23.305000   -0.045568

 

   23.355000   -0.049342

 

   23.405000   -0.052809

 

   23.455000   -0.056358

 

   23.505000   -0.060031

 

   23.555000   -0.063959

 

   23.605000   -0.067538

 

   23.655000   -0.070877

 

   23.705000   -0.074893

 

   23.755000   -0.078866

 

   23.805000   -0.083660

 

   23.855000   -0.087065

 

   23.905000   -0.090657

 

   23.955000   -0.093937

 

   24.005000   -0.098248

 

   24.05500   -0.10275

 

   24.10500   -0.10756

 

   24.15500   -0.11203

 

   24.20500   -0.11517

 

   24.25500   -0.11906

 

   24.30500   -0.12225

 

   24.35500   -0.12697

 

   24.40500   -0.13242

 

   24.45500   -0.13740

 

   24.50500   -0.14264

 

   24.55500   -0.14617

 

   24.60500   -0.15045

 

   24.65500   -0.15403

 

   24.70500   -0.15922

 

   24.75500   -0.16235

 

   24.80500   -0.16839

 

   24.85500   -0.17196

 

   24.90500   -0.17739

 

   24.95500   -0.18132

 

   25.00500   -0.18520

 

   25.05500   -0.19019

 

   25.10500   -0.19504

 

   25.15500   -0.20021

 

   25.20500   -0.20615

 

   25.25500   -0.21343

 

   25.30500   -0.21775

 

   25.35500   -0.22313

 

   25.40500   -0.23121

 

   25.45500   -0.23684

 

   25.50500   -0.24295

 

   25.55500   -0.24787

 

   25.60500   -0.25417

 

   25.65500   -0.25910

 

   25.70500   -0.26614

 

   25.75500   -0.27161

 

   25.80500   -0.27769

 

   25.85500   -0.28328

 

   25.90500   -0.28946

 

   25.95500   -0.29752

 

   26.00500   -0.30534

 

   26.05500   -0.31150

 

   26.10500   -0.31999

 

   26.15500   -0.32923

 

   26.20500   -0.34026

 

   26.25500   -0.35018

 

   26.30500   -0.35923

 

   26.35500   -0.36728

 

   26.40500   -0.37751

 

   26.45500   -0.38798

 

   26.50500   -0.39699

 

   26.55500   -0.40697

 

   26.60500   -0.41727

 

   26.65500   -0.42612

 

   26.70500   -0.43687

 

   26.75500   -0.44704

 

   26.80500   -0.45817

 

   26.85500   -0.46961

 

   26.90500   -0.48039

 

   26.95500   -0.49153

 

   27.00500   -0.49977

 

   27.05500   -0.51349

 

   27.10500   -0.52754

 

   27.15500   -0.54181

 

   27.20500   -0.55766

 

   27.25500   -0.57045

 

   27.30500   -0.58835

 

   27.35500   -0.60362

 

   27.40500   -0.61910

 

   27.45500   -0.63270

 

   27.50500   -0.65132

 

   27.55500   -0.67325

 

   27.60500   -0.69646

 

   27.65500   -0.72107

 

   27.70500   -0.74834

 

   27.75500   -0.77072

 

   27.80500   -0.79773

 

   27.85500   -0.82877

 

   27.90500   -0.86549

 

   27.95500   -0.90553

 

   28.00500   -0.95250

 

   28.0550   -1.0046

 

   28.1050   -1.0596

 

   28.1550   -1.1277

 

   28.2050   -1.2191

 

   28.2550   -1.3131

 

   28.3050   -1.4256

 

   28.3550   -1.5296

 

   28.4050    1.4939

 

   28.4550    1.3937

 

   28.5050    1.3064

 

   28.5550    1.2280

 

   28.6050    1.1565

 

   28.6550    1.0894

 

   28.7050    1.0365

 

   28.75500    0.98584

 

   28.80500    0.94548

 

   28.85500    0.90729

 

   28.90500    0.87739

 

   28.95500    0.84499

 

   29.00500    0.81506

 

   29.05500    0.78716

 

   29.10500    0.76119

 

   29.15500    0.73294

 

   29.20500    0.71251

 

   29.25500    0.69097

 

   29.30500    0.66782

 

   29.35500    0.64949

 

   29.40500    0.63478

 

   29.45500    0.61593

 

   29.50500    0.59874

 

   29.55500    0.58457

 

   29.60500    0.56796

 

   29.65500    0.54884

 

   29.70500    0.53402

 

   29.75500    0.51951

 

   29.80500    0.50442

 

   29.85500    0.48993

 

   29.90500    0.47936

 

   29.95500    0.46719

 

   30.00500    0.45310

 

   30.05500    0.44093

 

   30.10500    0.43112

 

   30.15500    0.42016

 

   30.20500    0.40633

 

   30.25500    0.39503

 

   30.30500    0.38770

 

   30.35500    0.37895

 

   30.40500    0.37008

 

   30.45500    0.36034

 

   30.50500    0.35058

 

   30.55500    0.34232

 

   30.60500    0.33270

 

   30.65500    0.32248

 

   30.70500    0.31456

 

   30.75500    0.30607

 

   30.80500    0.29952

 

   30.85500    0.29273

 

   30.90500    0.28618

 

   30.95500    0.27741

 

   31.00500    0.26805

 

   31.05500    0.25903

 

   31.10500    0.25271

 

   31.15500    0.24854

 

   31.20500    0.24314

 

   31.25500    0.23599

 

   31.30500    0.22897

 

   31.35500    0.22328

 

   31.40500    0.21844

 

   31.45500    0.21338

 

   31.50500    0.20814

 

   31.55500    0.20139

 

   31.60500    0.19521

 

   31.65500    0.19013

 

   31.70500    0.18592

 

   31.75500    0.18099

 

   31.80500    0.17599

 

   31.85500    0.17046

 

   31.90500    0.16524

 

   31.95500    0.15988

 

   32.00500    0.15448

 

   32.05500    0.14972

 

   32.10500    0.14516

 

   32.15500    0.14062

 

   32.20500    0.13603

 

   32.25500    0.13153

 

   32.30500    0.12698

 

   32.35500    0.12221

 

   32.40500    0.11709

 

   32.45500    0.11247

 

   32.50500    0.10839

 

   32.55500    0.10461

 

   32.60500    0.10111

 

   32.655000    0.096578

 

   32.705000    0.091805

 

   32.755000    0.086704

 

   32.805000    0.082011

 

   32.855000    0.077835

 

   32.905000    0.074069

 

   32.955000    0.070713

 

   33.005000    0.066765

 

   33.055000    0.062562

 

   33.105000    0.058145

 

   33.155000    0.053885

 

   33.205000    0.050019

 

   33.255000    0.046132

 

   33.305000    0.042171

 

   33.355000    0.038456

 

   33.405000    0.034767

 

   33.455000    0.031018

 

   33.505000    0.026843

 

   33.555000    0.022604

 

   33.605000    0.018600

 

   33.655000    0.015216

 

   33.705000    0.011520

 

   3.3755e+01   7.5267e-03

 

   3.3805e+01   3.6607e-03

 

   3.3855e+01  -2.0369e-04

 

   3.3905e+01  -3.3951e-03

 

   3.3955e+01  -7.0743e-03

 

   34.005000   -0.011087

 

   34.055000   -0.014176

 

   34.105000   -0.017840

 

   34.155000   -0.021714

 

   34.205000   -0.025873

 

   34.255000   -0.030287

 

   34.305000   -0.034623

 

   34.355000   -0.037987

 

   34.405000   -0.041211

 

   34.455000   -0.045056

 

   34.505000   -0.049323

 

   34.555000   -0.053417

 

   34.605000   -0.057633

 

   34.655000   -0.061481

 

   34.705000   -0.065157

 

   34.755000   -0.068361

 

   34.805000   -0.071357

 

   34.855000   -0.075186

 

   34.905000   -0.080253

 

   34.955000   -0.085460

 

   35.005000   -0.089923

 

   35.055000   -0.093734

 

   35.105000   -0.096763

 

   35.15500   -0.10021

 

   35.20500   -0.10473

 

   35.25500   -0.10968

 

   35.30500   -0.11452

 

   35.35500   -0.11861

 

   35.40500   -0.12270

 

   35.45500   -0.12639

 

   35.50500   -0.13048

 

   35.55500   -0.13386

 

   35.60500   -0.13877

 

   35.65500   -0.14347

 

   35.70500   -0.14786

 

   35.75500   -0.15242

 

   35.80500   -0.15675

 

   35.85500   -0.16059

 

   35.90500   -0.16343

 

   35.95500   -0.16791

 

   36.00500   -0.17363

 

   36.05500   -0.17904

 

   36.10500   -0.18262

 

   36.15500   -0.18604

 

   36.20500   -0.19153

 

   36.25500   -0.19833

 

   36.30500   -0.20587

 

   36.35500   -0.21210

 

   36.40500   -0.21670

 

   36.45500   -0.22216

 

   36.50500   -0.22640

 

   36.55500   -0.23309

 

   36.60500   -0.24085

 

   36.65500   -0.24757

 

   36.70500   -0.25344

 

   36.75500   -0.25799

 

   36.80500   -0.26421

 

   36.85500   -0.27147

 

   36.90500   -0.27786

 

   36.95500   -0.28410

 

   37.00500   -0.29027

 

   37.05500   -0.29567

 

   37.10500   -0.30336

 

   37.15500   -0.31193

 

   37.20500   -0.31973

 

   37.25500   -0.32563

 

   37.30500   -0.33465

 

   37.35500   -0.34314

 

   37.40500   -0.35100

 

   37.45500   -0.35755

 

   37.50500   -0.36514

 

   37.55500   -0.37386

 

   37.60500   -0.38498

 

   37.65500   -0.39567

 

   37.70500   -0.40358

 

   37.75500   -0.41368

 

   37.80500   -0.42286

 

   37.85500   -0.43127

 

   37.90500   -0.44183

 

   37.95500   -0.45077

 

   38.00500   -0.46802

 

   38.05500   -0.47935

 

   38.10500   -0.49328

 

   38.15500   -0.50024

 

   38.20500   -0.51206

 

   38.25500   -0.52775

 

   38.30500   -0.54166

 

   38.35500   -0.56099

 

   38.40500   -0.57569

 

   38.45500   -0.59020

 

   38.50500   -0.59996

 

   38.55500   -0.61804

 

   38.60500   -0.63549

 

   38.65500   -0.66075

 

   38.70500   -0.67917

 

   38.75500   -0.70195

 

   38.80500   -0.72316

 

   38.85500   -0.74761

 

   38.90500   -0.77663

 

   38.95500   -0.80796

 

   39.00500   -0.84235

 

   39.05500   -0.88023

 

   39.10500   -0.91905

 

   39.15500   -0.96170

 

   39.2050   -1.0088

 

   39.2550   -1.0570

 

   39.3050   -1.1259

 

   39.3550   -1.1943

 

   39.4050   -1.2705

 

   39.4550   -1.3596

 

   39.5050   -1.4459

 

   39.5550   -1.5417

 

   39.6050    1.5120

 

   39.6550    1.4173

 

   39.7050    1.3270

 

   39.7550    1.2548

 

   39.8050    1.1872

 

   39.8550    1.1248

 

   39.9050    1.0697

 

   39.9550    1.0245

 

   40.00500    0.98118

 

   40.05500    0.93893

 

   40.10500    0.90270

 

   40.15500    0.87108

 

   40.20500    0.83993

 

   40.25500    0.80956

 

   40.30500    0.78114

 

   40.35500    0.75522

 

   40.40500    0.72992

 

   40.45500    0.70720

 

   40.50500    0.68719

 

   40.55500    0.66499

 

   40.60500    0.64266

 

   40.65500    0.62391

 

   40.70500    0.60339

 

   40.75500    0.58468

 

   40.80500    0.57181

 

   40.85500    0.55799

 

   40.90500    0.53946

 

   40.95500    0.52324

 

   41.00500    0.51039

 

   41.05500    0.49502

 

   41.10500    0.48298

 

   41.15500    0.47095

 

   41.20500    0.45923

 

   41.25500    0.44641

 

   41.30500    0.43362

 

   41.35500    0.42187

 

   41.40500    0.41332

 

   41.45500    0.40166

 

   41.50500    0.39044

 

   41.55500    0.37846

 

   41.60500    0.36934

 

   41.65500    0.36062

 

   41.70500    0.35175

 

   41.75500    0.34355

 

   41.80500    0.33498

 

   41.85500    0.32784

 

   41.90500    0.31923

 

   41.95500    0.31071

 

   42.00500    0.30172

 

   42.05500    0.29314

 

   42.10500    0.28458

 

   42.15500    0.27814

 

   42.20500    0.27240

 

   42.25500    0.26458

 

   42.30500    0.25760

 

   42.35500    0.24948

 

   42.40500    0.24263

 

   42.45500    0.23595

 

   42.50500    0.23087

 

   42.55500    0.22490

 

   42.60500    0.21859

 

   42.65500    0.21213

 

   42.70500    0.20624

 

   42.75500    0.20157

 

   42.80500    0.19643

 

   42.85500    0.19142

 

   42.90500    0.18613

 

   42.95500    0.18065

 

   43.00500    0.17499

 

   43.05500    0.16974

 

   43.10500    0.16472

 

   43.15500    0.15988

 

   43.20500    0.15546

 

   43.25500    0.15010

 

   43.30500    0.14514

 

   43.35500    0.14072

 

   43.40500    0.13593

 

   43.45500    0.13109

 

   43.50500    0.12653

 

   43.55500    0.12189

 

   43.60500    0.11727

 

   43.65500    0.11299

 

   43.70500    0.10852

 

   43.75500    0.10412

 

   43.805000    0.099542

 

   43.855000    0.095026

 

   43.905000    0.090782

 

   43.955000    0.086628

 

   44.005000    0.082635

 

   44.055000    0.079062

 

   44.105000    0.074905

 

   44.155000    0.070380

 

   44.205000    0.066023

 

   44.255000    0.062115

 

   44.305000    0.058105

 

   44.355000    0.054350

 

   44.405000    0.050318

 

   44.455000    0.046584

 

   44.505000    0.042694

 

   44.555000    0.038449

 

   44.605000    0.034706

 

   44.655000    0.030788

 

   44.705000    0.026836

 

   44.755000    0.022851

 

   44.805000    0.018836

 

   44.855000    0.014737

 

   44.905000    0.010792

 

   4.4955e+01   6.7509e-03

 

   4.5005e+01   2.7740e-03

 

   4.5055e+01  -9.2608e-04

 

   4.5105e+01  -4.7288e-03

 

   4.5155e+01  -8.6898e-03

 

   45.205000   -0.012342

 

   45.255000   -0.016537

 

   45.305000   -0.020903

 

   45.355000   -0.024796

 

   45.405000   -0.028861

 

   45.455000   -0.032998

 

   45.505000   -0.036241

 

   45.555000   -0.039711

 

   45.605000   -0.043609

 

   45.655000   -0.048309

 

   45.705000   -0.053534

 

   45.755000   -0.057695

 

   45.805000   -0.060987

 

   45.855000   -0.063394

 

   45.905000   -0.065964

 

   45.955000   -0.071367

 

   46.005000   -0.075506

 

   46.055000   -0.080554

 

   46.105000   -0.083972

 

   46.155000   -0.086443

 

   46.205000   -0.089516

 

   46.255000   -0.094423

 

   46.30500   -0.10018

 

   46.35500   -0.10482

 

   46.40500   -0.10870

 

   46.45500   -0.11204

 

   46.50500   -0.11537

 

   46.55500   -0.11880

 

   46.60500   -0.12347

 

   46.65500   -0.12848

 

   46.70500   -0.13296

 

   46.75500   -0.13694

 

   46.80500   -0.14039

 

   46.85500   -0.14355

 

   46.90500   -0.14724

 

   46.95500   -0.15198

 

   47.00500   -0.15767

 

   47.05500   -0.16354

 

   47.10500   -0.16788

 

   47.15500   -0.17225

 

   47.20500   -0.17627

 

   47.25500   -0.17906

 

   47.30500   -0.18565

 

   47.35500   -0.19312

 

   47.40500   -0.19877

 

   47.45500   -0.20344

 

   47.50500   -0.20759

 

   47.55500   -0.21255

 

   47.60500   -0.21819

 

   47.65500   -0.22694

 

   47.70500   -0.23407

 

   47.75500   -0.23836

 

   47.80500   -0.24383

 

   47.85500   -0.24822

 

   47.90500   -0.25415

 

   47.95500   -0.26148

 

   48.00500   -0.26860

 

   48.05500   -0.27304

 

   48.10500   -0.27732

 

   48.15500   -0.28277

 

   48.20500   -0.29006

 

   48.25500   -0.29822

 

   48.30500   -0.30490

 

   48.35500   -0.31006

 

   48.40500   -0.31685

 

   48.45500   -0.32448

 

   48.50500   -0.33140

 

   48.55500   -0.34116

 

   48.60500   -0.34755

 

   48.65500   -0.35607

 

   48.70500   -0.36618

 

   48.75500   -0.37562

 

   48.80500   -0.38387

 

   48.85500   -0.39333

 

   48.90500   -0.39965

 

   48.95500   -0.40959

 

   49.00500   -0.41871

 

   49.05500   -0.42722

 

   49.10500   -0.44302

 

   49.15500   -0.45238

 

   49.20500   -0.46525

 

   49.25500   -0.47144

 

   49.30500   -0.48022

 

   49.35500   -0.49315

 

   49.40500   -0.50943

 

   49.45500   -0.52013

 

   49.50500   -0.53356

 

   49.55500   -0.54684

 

   49.60500   -0.55670

 

   49.65500   -0.57021

 

   49.70500   -0.58928

 

   49.75500   -0.60619

 

   49.80500   -0.62056

 

   49.85500   -0.63834

 

   49.90500   -0.65548

 

   49.95500   -0.67438



==> anglesTT085conf02vis45.dat <==
realTime theta45
 

   5.0000e-03   7.5678e-05

 

   5.5000e-02   7.7929e-04

 

   0.1050000   0.0018363

 

   0.1550000   0.0029974

 

   0.2050000   0.0041491

 

   0.2550000   0.0055794

 

   0.3050000   0.0070379

 

   0.3550000   0.0087337

 

   0.405000   0.010160

 

   0.455000   0.011141

 

   0.505000   0.011954

 

   0.555000   0.012718

 

   0.605000   0.013998

 

   0.655000   0.015118

 

   0.705000   0.016254

 

   0.755000   0.017823

 

   0.805000   0.019536

 

   0.855000   0.021006

 

   0.905000   0.022021

 

   0.955000   0.022836

 

   1.005000   0.024059

 

   1.055000   0.025524

 

   1.105000   0.027006

 

   1.155000   0.028197

 

   1.205000   0.029259

 

   1.255000   0.030906

 

   1.305000   0.032809

 

   1.355000   0.034331

 

   1.405000   0.035345

 

   1.455000   0.036289

 

   1.505000   0.037384

 

   1.555000   0.038995

 

   1.605000   0.040270

 

   1.655000   0.041567

 

   1.705000   0.042711

 

   1.755000   0.044112

 

   1.805000   0.045317

 

   1.855000   0.046755

 

   1.905000   0.047944

 

   1.955000   0.049539

 

   2.005000   0.050867

 

   2.055000   0.052365

 

   2.105000   0.053303

 

   2.155000   0.054165

 

   2.205000   0.055406

 

   2.255000   0.057018

 

   2.305000   0.058458

 

   2.355000   0.059548

 

   2.405000   0.061000

 

   2.455000   0.062314

 

   2.505000   0.063754

 

   2.555000   0.064669

 

   2.605000   0.065760

 

   2.655000   0.066580

 

   2.705000   0.067662

 

   2.755000   0.068792

 

   2.805000   0.069809

 

   2.855000   0.070734

 

   2.905000   0.072015

 

   2.955000   0.073311

 

   3.005000   0.074878

 

   3.055000   0.075635

 

   3.105000   0.076397

 

   3.155000   0.077113

 

   3.205000   0.078540

 

   3.255000   0.079635

 

   3.305000   0.080625

 

   3.355000   0.081940

 

   3.405000   0.083162

 

   3.455000   0.084440

 

   3.505000   0.085230

 

   3.555000   0.085784

 

   3.605000   0.086337

 

   3.655000   0.087225

 

   3.705000   0.088363

 

   3.755000   0.089095

 

   3.805000   0.089694

 

   3.855000   0.090531

 

   3.905000   0.091589

 

   3.955000   0.092748

 

   4.005000   0.093507

 

   4.055000   0.094023

 

   4.105000   0.094457

 

   4.155000   0.094835

 

   4.205000   0.095129

 

   4.255000   0.095742

 

   4.305000   0.096378

 

   4.355000   0.097223

 

   4.405000   0.098186

 

   4.455000   0.099149

 

   4.505000   0.099678

 

   4.555000   0.099976

 

   4.60500   0.10026

 

   4.65500   0.10050

 

   4.70500   0.10081

 

   4.75500   0.10132

 

   4.80500   0.10212

 

   4.85500   0.10310

 

   4.90500   0.10429

 

   4.95500   0.10501

 

   5.00500   0.10529

 

   5.05500   0.10554

 

   5.10500   0.10599

 

   5.15500   0.10621

 

   5.20500   0.10661

 

   5.25500   0.10715

 

   5.30500   0.10814

 

   5.35500   0.10945

 

   5.40500   0.11025

 

   5.45500   0.11053

 

   5.50500   0.11073

 

   5.55500   0.11109

 

   5.60500   0.11146

 

   5.65500   0.11190

 

   5.70500   0.11249

 

   5.75500   0.11340

 

   5.80500   0.11460

 

   5.85500   0.11549

 

   5.90500   0.11580

 

   5.95500   0.11599

 

   6.00500   0.11629

 

   6.05500   0.11672

 

   6.10500   0.11713

 

   6.15500   0.11750

 

   6.20500   0.11824

 

   6.25500   0.11933

 

   6.30500   0.12030

 

   6.35500   0.12057

 

   6.40500   0.12062

 

   6.45500   0.12085

 

   6.50500   0.12125

 

   6.55500   0.12159

 

   6.60500   0.12176

 

   6.65500   0.12200

 

   6.70500   0.12278

 

   6.75500   0.12361

 

   6.80500   0.12404

 

   6.85500   0.12397

 

   6.90500   0.12412

 

   6.95500   0.12440

 

   7.00500   0.12464

 

   7.05500   0.12479

 

   7.10500   0.12483

 

   7.15500   0.12515

 

   7.20500   0.12600

 

   7.25500   0.12654

 

   7.30500   0.12649

 

   7.35500   0.12643

 

   7.40500   0.12663

 

   7.45500   0.12683

 

   7.50500   0.12705

 

   7.55500   0.12708

 

   7.60500   0.12708

 

   7.65500   0.12768

 

   7.70500   0.12831

 

   7.75500   0.12847

 

   7.80500   0.12829

 

   7.85500   0.12844

 

   7.90500   0.12865

 

   7.95500   0.12878

 

   8.00500   0.12893

 

   8.05500   0.12885

 

   8.10500   0.12907

 

   8.15500   0.12977

 

   8.20500   0.13021

 

   8.25500   0.13006

 

   8.30500   0.13000

 

   8.35500   0.13017

 

   8.40500   0.13033

 

   8.45500   0.13053

 

   8.50500   0.13054

 

   8.55500   0.13044

 

   8.60500   0.13099

 

   8.65500   0.13160

 

   8.70500   0.13166

 

   8.75500   0.13142

 

   8.80500   0.13154

 

   8.85500   0.13174

 

   8.90500   0.13180

 

   8.95500   0.13198

 

   9.00500   0.13185

 

   9.05500   0.13205

 

   9.10500   0.13271

 

   9.15500   0.13303

 

   9.20500   0.13284

 

   9.25500   0.13274

 

   9.30500   0.13293

 

   9.35500   0.13306

 

   9.40500   0.13322

 

   9.45500   0.13324

 

   9.50500   0.13308

 

   9.55500   0.13371

 

   9.60500   0.13423

 

   9.65500   0.13421

 

   9.70500   0.13395

 

   9.75500   0.13406

 

   9.80500   0.13429

 

   9.85500   0.13434

 

   9.90500   0.13449

 

   9.95500   0.13431

 

   10.00500    0.13457

 

   10.05500    0.13516

 

   10.10500    0.13541

 

   10.15500    0.13522

 

   10.20500    0.13511

 

   10.25500    0.13529

 

   10.30500    0.13538

 

   10.35500    0.13552

 

   10.40500    0.13549

 

   10.45500    0.13538

 

   10.50500    0.13595

 

   10.55500    0.13635

 

   10.60500    0.13632

 

   10.65500    0.13605

 

   10.70500    0.13616

 

   10.75500    0.13638

 

   10.80500    0.13643

 

   10.85500    0.13655

 

   10.90500    0.13632

 

   10.95500    0.13661

 

   11.00500    0.13713

 

   11.05500    0.13730

 

   11.10500    0.13708

 

   11.15500    0.13696

 

   11.20500    0.13714

 

   11.25500    0.13721

 

   11.30500    0.13739

 

   11.35500    0.13732

 

   11.40500    0.13724

 

   11.45500    0.13779

 

   11.50500    0.13812

 

   11.55500    0.13810

 

   11.60500    0.13786

 

   11.65500    0.13801

 

   11.70500    0.13823

 

   11.75500    0.13843

 

   11.80500    0.13850

 

   11.85500    0.13827

 

   11.90500    0.13857

 

   11.95500    0.13905

 

   12.00500    0.13920

 

   12.05500    0.13905

 

   12.10500    0.13906

 

   12.15500    0.13927

 

   12.20500    0.13945

 

   12.25500    0.13960

 

   12.30500    0.13944

 

   12.35500    0.13944

 

   12.40500    0.13999

 

   12.45500    0.14021

 

   12.50500    0.14031

 

   12.55500    0.14019

 

   12.60500    0.14037

 

   12.65500    0.14069

 

   12.70500    0.14097

 

   12.75500    0.14087

 

   12.80500    0.14066

 

   12.85500    0.14109

 

   12.90500    0.14136

 

   12.95500    0.14150

 

   13.00500    0.14140

 

   13.05500    0.14153

 

   13.10500    0.14180

 

   13.15500    0.14207

 

   13.20500    0.14205

 

   13.25500    0.14172

 

   13.30500    0.14179

 

   13.35500    0.14221

 

   13.40500    0.14230

 

   13.45500    0.14222

 

   13.50500    0.14209

 

   13.55500    0.14229

 

   13.60500    0.14246

 

   13.65500    0.14254

 

   13.70500    0.14229

 

   13.75500    0.14197

 

   13.80500    0.14244

 

   13.85500    0.14265

 

   13.90500    0.14262

 

   13.95500    0.14238

 

   14.00500    0.14239

 

   14.05500    0.14255

 

   14.10500    0.14265

 

   14.15500    0.14251

 

   14.20500    0.14217

 

   14.25500    0.14233

 

   14.30500    0.14272

 

   14.35500    0.14274

 

   14.40500    0.14257

 

   14.45500    0.14244

 

   14.50500    0.14262

 

   14.55500    0.14275

 

   14.60500    0.14271

 

   14.65500    0.14242

 

   14.70500    0.14221

 

   14.75500    0.14270

 

   14.80500    0.14285

 

   14.85500    0.14278

 

   14.90500    0.14255

 

   14.95500    0.14265

 

   15.00500    0.14280

 

   15.05500    0.14288

 

   15.10500    0.14268

 

   15.15500    0.14234

 

   15.20500    0.14259

 

   15.25500    0.14295

 

   15.30500    0.14295

 

   15.35500    0.14274

 

   15.40500    0.14269

 

   15.45500    0.14284

 

   15.50500    0.14296

 

   15.55500    0.14287

 

   15.60500    0.14254

 

   15.65500    0.14242

 

   15.70500    0.14291

 

   15.75500    0.14299

 

   15.80500    0.14285

 

   15.85500    0.14263

 

   15.90500    0.14279

 

   15.95500    0.14291

 

   16.00500    0.14296

 

   16.05500    0.14272

 

   16.10500    0.14237

 

   16.15500    0.14278

 

   16.20500    0.14303

 

   16.25500    0.14300

 

   16.30500    0.14279

 

   16.35500    0.14281

 

   16.40500    0.14298

 

   16.45500    0.14312

 

   16.50500    0.14296

 

   16.55500    0.14259

 

   16.60500    0.14266

 

   16.65500    0.14311

 

   16.70500    0.14308

 

   16.75500    0.14291

 

   16.80500    0.14275

 

   16.85500    0.14293

 

   16.90500    0.14303

 

   16.95500    0.14302

 

   17.00500    0.14274

 

   17.05500    0.14245

 

   17.10500    0.14292

 

   17.15500    0.14308

 

   17.20500    0.14302

 

   17.25500    0.14276

 

   17.30500    0.14284

 

   17.35500    0.14300

 

   17.40500    0.14309

 

   17.45500    0.14290

 

   17.50500    0.14255

 

   17.55500    0.14275

 

   17.60500    0.14308

 

   17.65500    0.14308

 

   17.70500    0.14285

 

   17.75500    0.14277

 

   17.80500    0.14293

 

   17.85500    0.14304

 

   17.90500    0.14297

 

   17.95500    0.14265

 

   18.00500    0.14250

 

   18.05500    0.14300

 

   18.10500    0.14313

 

   18.15500    0.14303

 

   18.20500    0.14278

 

   18.25500    0.14293

 

   18.30500    0.14302

 

   18.35500    0.14309

 

   18.40500    0.14287

 

   18.45500    0.14251

 

   18.50500    0.14282

 

   18.55500    0.14311

 

   18.60500    0.14308

 

   18.65500    0.14286

 

   18.70500    0.14282

 

   18.75500    0.14298

 

   18.80500    0.14310

 

   18.85500    0.14296

 

   18.90500    0.14260

 

   18.95500    0.14262

 

   19.00500    0.14306

 

   19.05500    0.14306

 

   19.10500    0.14291

 

   19.15500    0.14270

 

   19.20500    0.14288

 

   19.25500    0.14300

 

   19.30500    0.14301

 

   19.35500    0.14273

 

   19.40500    0.14238

 

   19.45500    0.14284

 

   19.50500    0.14305

 

   19.55500    0.14302

 

   19.60500    0.14277

 

   19.65500    0.14281

 

   19.70500    0.14296

 

   19.75500    0.14306

 

   19.80500    0.14288

 

   19.85500    0.14250

 

   19.90500    0.14254

 

   19.95500    0.14295

 

   20.00500    0.14289

 

   20.05500    0.14271

 

   20.10500    0.14262

 

   20.15500    0.14281

 

   20.20500    0.14299

 

   20.25500    0.14293

 

   20.30500    0.14262

 

   20.35500    0.14244

 

   20.40500    0.14291

 

   20.45500    0.14305

 

   20.50500    0.14296

 

   20.55500    0.14270

 

   20.60500    0.14280

 

   20.65500    0.14292

 

   20.70500    0.14302

 

   20.75500    0.14281

 

   20.80500    0.14245

 

   20.85500    0.14276

 

   20.90500    0.14305

 

   20.95500    0.14303

 

   21.00500    0.14281

 

   21.05500    0.14275

 

   21.10500    0.14290

 

   21.15500    0.14303

 

   21.20500    0.14293

 

   21.25500    0.14259

 

   21.30500    0.14250

 

   21.35500    0.14296

 

   21.40500    0.14301

 

   21.45500    0.14286

 

   21.50500    0.14264

 

   21.55500    0.14281

 

   21.60500    0.14291

 

   21.65500    0.14295

 

   21.70500    0.14270

 

   21.75500    0.14236

 

   21.80500    0.14276

 

   21.85500    0.14300

 

   21.90500    0.14296

 

   21.95500    0.14269

 

   22.00500    0.14271

 

   22.05500    0.14286

 

   22.10500    0.14295

 

   22.15500    0.14280

 

   22.20500    0.14245

 

   22.25500    0.14255

 

   22.30500    0.14296

 

   22.35500    0.14295

 

   22.40500    0.14277

 

   22.45500    0.14262

 

   22.50500    0.14280

 

   22.55500    0.14292

 

   22.60500    0.14289

 

   22.65500    0.14261

 

   22.70500    0.14236

 

   22.75500    0.14283

 

   22.80500    0.14300

 

   22.85500    0.14292

 

   22.90500    0.14268

 

   22.95500    0.14277

 

   23.00500    0.14290

 

   23.05500    0.14299

 

   23.10500    0.14280

 

   23.15500    0.14245

 

   23.20500    0.14268

 

   23.25500    0.14303

 

   23.30500    0.14302

 

   23.35500    0.14280

 

   23.40500    0.14274

 

   23.45500    0.14287

 

   23.50500    0.14300

 

   23.55500    0.14291

 

   23.60500    0.14259

 

   23.65500    0.14250

 

   23.70500    0.14296

 

   23.75500    0.14306

 

   23.80500    0.14292

 

   23.85500    0.14268

 

   23.90500    0.14282

 

   23.95500    0.14292

 

   24.00500    0.14299

 

   24.05500    0.14277

 

   24.10500    0.14241

 

   24.15500    0.14281

 

   24.20500    0.14306

 

   24.25500    0.14303

 

   24.30500    0.14279

 

   24.35500    0.14276

 

   24.40500    0.14292

 

   24.45500    0.14304

 

   24.50500    0.14290

 

   24.55500    0.14254

 

   24.60500    0.14258

 

   24.65500    0.14301

 

   24.70500    0.14301

 

   24.75500    0.14282

 

   24.80500    0.14260

 

   24.85500    0.14276

 

   24.90500    0.14286

 

   24.95500    0.14286

 

   25.00500    0.14256

 

   25.05500    0.14226

 

   25.10500    0.14274

 

   25.15500    0.14290

 

   25.20500    0.14287

 

   25.25500    0.14261

 

   25.30500    0.14266

 

   25.35500    0.14282

 

   25.40500    0.14290

 

   25.45500    0.14274

 

   25.50500    0.14237

 

   25.55500    0.14254

 

   25.60500    0.14293

 

   25.65500    0.14294

 

   25.70500    0.14274

 

   25.75500    0.14267

 

   25.80500    0.14282

 

   25.85500    0.14296

 

   25.90500    0.14288

 

   25.95500    0.14257

 

   26.00500    0.14242

 

   26.05500    0.14290

 

   26.10500    0.14301

 

   26.15500    0.14287

 

   26.20500    0.14262

 

   26.25500    0.14277

 

   26.30500    0.14288

 

   26.35500    0.14296

 

   26.40500    0.14273

 

   26.45500    0.14239

 

   26.50500    0.14270

 

   26.55500    0.14296

 

   26.60500    0.14292

 

   26.65500    0.14267

 

   26.70500    0.14264

 

   26.75500    0.14278

 

   26.80500    0.14292

 

   26.85500    0.14279

 

   26.90500    0.14245

 

   26.95500    0.14243

 

   27.00500    0.14290

 

   27.05500    0.14295

 

   27.10500    0.14279

 

   27.15500    0.14257

 

   27.20500    0.14274

 

   27.25500    0.14286

 

   27.30500    0.14287

 

   27.35500    0.14260

 

   27.40500    0.14227

 

   27.45500    0.14273

 

   27.50500    0.14293

 

   27.55500    0.14287

 

   27.60500    0.14261

 

   27.65500    0.14262

 

   27.70500    0.14277

 

   27.75500    0.14286

 

   27.80500    0.14271

 

   27.85500    0.14234

 

   27.90500    0.14249

 

   27.95500    0.14288

 

   28.00500    0.14287

 

   28.05500    0.14267

 

   28.10500    0.14255

 

   28.15500    0.14272

 

   28.20500    0.14283

 

   28.25500    0.14279

 

   28.30500    0.14248

 

   28.35500    0.14229

 

   28.40500    0.14277

 

   28.45500    0.14292

 

   28.50500    0.14281

 

   28.55500    0.14257

 

   28.60500    0.14266

 

   28.65500    0.14278

 

   28.70500    0.14287

 

   28.75500    0.14268

 

   28.80500    0.14232

 

   28.85500    0.14258

 

   28.90500    0.14288

 

   28.95500    0.14287

 

   29.00500    0.14264

 

   29.05500    0.14260

 

   29.10500    0.14275

 

   29.15500    0.14287

 

   29.20500    0.14277

 

   29.25500    0.14245

 

   29.30500    0.14235

 

   29.35500    0.14284

 

   29.40500    0.14292

 

   29.45500    0.14277

 

   29.50500    0.14254

 

   29.55500    0.14272

 

   29.60500    0.14282

 

   29.65500    0.14287

 

   29.70500    0.14263

 

   29.75500    0.14228

 

   29.80500    0.14269

 

   29.85500    0.14290

 

   29.90500    0.14287

 

   29.95500    0.14262

 

   30.00500    0.14264

 

   30.05500    0.14279

 

   30.10500    0.14290

 

   30.15500    0.14275

 

   30.20500    0.14241

 

   30.25500    0.14250

 

   30.30500    0.14291

 

   30.35500    0.14289

 

   30.40500    0.14272

 

   30.45500    0.14255

 

   30.50500    0.14274

 

   30.55500    0.14286

 

   30.60500    0.14283

 

   30.65500    0.14252

 

   30.70500    0.14228

 

   30.75500    0.14277

 

   30.80500    0.14291

 

   30.85500    0.14283

 

   30.90500    0.14259

 

   30.95500    0.14265

 

   31.00500    0.14278

 

   31.05500    0.14286

 

   31.10500    0.14267

 

   31.15500    0.14233

 

   31.20500    0.14255

 

   31.25500    0.14292

 

   31.30500    0.14290

 

   31.35500    0.14266

 

   31.40500    0.14259

 

   31.45500    0.14272

 

   31.50500    0.14289

 

   31.55500    0.14278

 

   31.60500    0.14244

 

   31.65500    0.14233

 

   31.70500    0.14279

 

   31.75500    0.14290

 

   31.80500    0.14276

 

   31.85500    0.14254

 

   31.90500    0.14269

 

   31.95500    0.14280

 

   32.00500    0.14288

 

   32.05500    0.14265

 

   32.10500    0.14230

 

   32.15500    0.14266

 

   32.20500    0.14292

 

   32.25500    0.14291

 

   32.30500    0.14267

 

   32.35500    0.14265

 

   32.40500    0.14281

 

   32.45500    0.14293

 

   32.50500    0.14281

 

   32.55500    0.14244

 

   32.60500    0.14246

 

   32.65500    0.14291

 

   32.70500    0.14298

 

   32.75500    0.14280

 

   32.80500    0.14261

 

   32.85500    0.14279

 

   32.90500    0.14290

 

   32.95500    0.14291

 

   33.00500    0.14264

 

   33.05500    0.14231

 

   33.10500    0.14279

 

   33.15500    0.14296

 

   33.20500    0.14291

 

   33.25500    0.14266

 

   33.30500    0.14272

 

   33.35500    0.14288

 

   33.40500    0.14297

 

   33.45500    0.14278

 

   33.50500    0.14242

 

   33.55500    0.14259

 

   33.60500    0.14295

 

   33.65500    0.14295

 

   33.70500    0.14271

 

   33.75500    0.14257

 

   33.80500    0.14272

 

   33.85500    0.14278

 

   33.90500    0.14266

 

   33.95500    0.14233

 

   34.00500    0.14198

 

   34.05500    0.14236

 

   34.10500    0.14255

 

   34.15500    0.14258

 

   34.20500    0.14239

 

   34.25500    0.14254

 

   34.30500    0.14268

 

   34.35500    0.14275

 

   34.40500    0.14253

 

   34.45500    0.14218

 

   34.50500    0.14248

 

   34.55500    0.14279

 

   34.60500    0.14277

 

   34.65500    0.14253

 

   34.70500    0.14248

 

   34.75500    0.14263

 

   34.80500    0.14278

 

   34.85500    0.14268

 

   34.90500    0.14236

 

   34.95500    0.14233

 

   35.00500    0.14277

 

   35.05500    0.14285

 

   35.10500    0.14271

 

   35.15500    0.14251

 

   35.20500    0.14268

 

   35.25500    0.14280

 

   35.30500    0.14285

 

   35.35500    0.14260

 

   35.40500    0.14226

 

   35.45500    0.14269

 

   35.50500    0.14289

 

   35.55500    0.14288

 

   35.60500    0.14261

 

   35.65500    0.14263

 

   35.70500    0.14279

 

   35.75500    0.14288

 

   35.80500    0.14273

 

   35.85500    0.14238

 

   35.90500    0.14246

 

   35.95500    0.14288

 

   36.00500    0.14289

 

   36.05500    0.14270

 

   36.10500    0.14258

 

   36.15500    0.14276

 

   36.20500    0.14288

 

   36.25500    0.14284

 

   36.30500    0.14254

 

   36.35500    0.14228

 

   36.40500    0.14277

 

   36.45500    0.14294

 

   36.50500    0.14284

 

   36.55500    0.14252

 

   36.60500    0.14255

 

   36.65500    0.14264

 

   36.70500    0.14265

 

   36.75500    0.14240

 

   36.80500    0.14196

 

   36.85500    0.14218

 

   36.90500    0.14254

 

   36.95500    0.14256

 

   37.00500    0.14235

 

   37.05500    0.14231

 

   37.10500    0.14247

 

   37.15500    0.14265

 

   37.20500    0.14256

 

   37.25500    0.14223

 

   37.30500    0.14216

 

   37.35500    0.14262

 

   37.40500    0.14274

 

   37.45500    0.14260

 

   37.50500    0.14238

 

   37.55500    0.14256

 

   37.60500    0.14266

 

   37.65500    0.14272

 

   37.70500    0.14248

 

   37.75500    0.14213

 

   37.80500    0.14252

 

   37.85500    0.14276

 

   37.90500    0.14276

 

   37.95500    0.14250

 

   38.00500    0.14247

 

   38.05500    0.14262

 

   38.10500    0.14275

 

   38.15500    0.14261

 

   38.20500    0.14228

 

   38.25500    0.14235

 

   38.30500    0.14278

 

   38.35500    0.14278

 

   38.40500    0.14262

 

   38.45500    0.14245

 

   38.50500    0.14264

 

   38.55500    0.14274

 

   38.60500    0.14273

 

   38.65500    0.14246

 

   38.70500    0.14219

 

   38.75500    0.14267

 

   38.80500    0.14283

 

   38.85500    0.14278

 

   38.90500    0.14253

 

   38.95500    0.14259

 

   39.00500    0.14274

 

   39.05500    0.14282

 

   39.10500    0.14264

 

   39.15500    0.14227

 

   39.20500    0.14247

 

   39.25500    0.14283

 

   39.30500    0.14286

 

   39.35500    0.14263

 

   39.40500    0.14256

 

   39.45500    0.14271

 

   39.50500    0.14283

 

   39.55500    0.14276

 

   39.60500    0.14245

 

   39.65500    0.14228

 

   39.70500    0.14277

 

   39.75500    0.14289

 

   39.80500    0.14276

 

   39.85500    0.14253

 

   39.90500    0.14268

 

   39.95500    0.14277

 

   40.00500    0.14286

 

   40.05500    0.14263

 

   40.10500    0.14227

 

   40.15500    0.14260

 

   40.20500    0.14292

 

   40.25500    0.14289

 

   40.30500    0.14265

 

   40.35500    0.14263

 

   40.40500    0.14278

 

   40.45500    0.14292

 

   40.50500    0.14278

 

   40.55500    0.14244

 

   40.60500    0.14245

 

   40.65500    0.14290

 

   40.70500    0.14293

 

   40.75500    0.14278

 

   40.80500    0.14257

 

   40.85500    0.14274

 

   40.90500    0.14286

 

   40.95500    0.14287

 

   41.00500    0.14261

 

   41.05500    0.14227

 

   41.10500    0.14275

 

   41.15500    0.14296

 

   41.20500    0.14291

 

   41.25500    0.14265

 

   41.30500    0.14267

 

   41.35500    0.14282

 

   41.40500    0.14292

 

   41.45500    0.14276

 

   41.50500    0.14240

 

   41.55500    0.14254

 

   41.60500    0.14296

 

   41.65500    0.14295

 

   41.70500    0.14275

 

   41.75500    0.14262

 

   41.80500    0.14279

 

   41.85500    0.14289

 

   41.90500    0.14285

 

   41.95500    0.14255

 

   42.00500    0.14235

 

   42.05500    0.14282

 

   42.10500    0.14297

 

   42.15500    0.14287

 

   42.20500    0.14262

 

   42.25500    0.14272

 

   42.30500    0.14284

 

   42.35500    0.14293

 

   42.40500    0.14273

 

   42.45500    0.14237

 

   42.50500    0.14263

 

   42.55500    0.14295

 

   42.60500    0.14293

 

   42.65500    0.14268

 

   42.70500    0.14265

 

   42.75500    0.14280

 

   42.80500    0.14293

 

   42.85500    0.14283

 

   42.90500    0.14249

 

   42.95500    0.14246

 

   43.00500    0.14291

 

   43.05500    0.14298

 

   43.10500    0.14283

 

   43.15500    0.14261

 

   43.20500    0.14279

 

   43.25500    0.14290

 

   43.30500    0.14294

 

   43.35500    0.14268

 

   43.40500    0.14225

 

   43.45500    0.14254

 

   43.50500    0.14280

 

   43.55500    0.14271

 

   43.60500    0.14247

 

   43.65500    0.14249

 

   43.70500    0.14265

 

   43.75500    0.14276

 

   43.80500    0.14261

 

   43.85500    0.14225

 

   43.90500    0.14233

 

   43.95500    0.14278

 

   44.00500    0.14277

 

   44.05500    0.14259

 

   44.10500    0.14242

 

   44.15500    0.14260

 

   44.20500    0.14272

 

   44.25500    0.14270

 

   44.30500    0.14242

 

   44.35500    0.14216

 

   44.40500    0.14264

 

   44.45500    0.14280

 

   44.50500    0.14274

 

   44.55500    0.14249

 

   44.60500    0.14254

 

   44.65500    0.14269

 

   44.70500    0.14276

 

   44.75500    0.14258

 

   44.80500    0.14224

 

   44.85500    0.14247

 

   44.90500    0.14281

 

   44.95500    0.14283

 

   45.00500    0.14261

 

   45.05500    0.14254

 

   45.10500    0.14269

 

   45.15500    0.14282

 

   45.20500    0.14275

 

   45.25500    0.14243

 

   45.30500    0.14229

 

   45.35500    0.14277

 

   45.40500    0.14290

 

   45.45500    0.14277

 

   45.50500    0.14251

 

   45.55500    0.14263

 

   45.60500    0.14273

 

   45.65500    0.14279

 

   45.70500    0.14253

 

   45.75500    0.14211

 

   45.80500    0.14229

 

   45.85500    0.14263

 

   45.90500    0.14265

 

   45.95500    0.14255

 

   46.00500    0.14254

 

   46.05500    0.14272

 

   46.10500    0.14287

 

   46.15500    0.14272

 

   46.20500    0.14238

 

   46.25500    0.14238

 

   46.30500    0.14283

 

   46.35500    0.14286

 

   46.40500    0.14269

 

   46.45500    0.14250

 

   46.50500    0.14269

 

   46.55500    0.14278

 

   46.60500    0.14280

 

   46.65500    0.14253

 

   46.70500    0.14220

 

   46.75500    0.14267

 

   46.80500    0.14289

 

   46.85500    0.14283

 

   46.90500    0.14259

 

   46.95500    0.14264

 

   47.00500    0.14281

 

   47.05500    0.14288

 

   47.10500    0.14273

 

   47.15500    0.14237

 

   47.20500    0.14253

 

   47.25500    0.14292

 

   47.30500    0.14295

 

   47.35500    0.14275

 

   47.40500    0.14264

 

   47.45500    0.14280

 

   47.50500    0.14294

 

   47.55500    0.14289

 

   47.60500    0.14259

 

   47.65500    0.14238

 

   47.70500    0.14287

 

   47.75500    0.14301

 

   47.80500    0.14293

 

   47.85500    0.14269

 

   47.90500    0.14278

 

   47.95500    0.14291

 

   48.00500    0.14301

 

   48.05500    0.14280

 

   48.10500    0.14243

 

   48.15500    0.14274

 

   48.20500    0.14304

 

   48.25500    0.14302

 

   48.30500    0.14273

 

   48.35500    0.14265

 

   48.40500    0.14279

 

   48.45500    0.14289

 

   48.50500    0.14273

 

   48.55500    0.14235

 

   48.60500    0.14221

 

   48.65500    0.14267

 

   48.70500    0.14274

 

   48.75500    0.14261

 

   48.80500    0.14241

 

   48.85500    0.14259

 

   48.90500    0.14269

 

   48.95500    0.14274

 

   49.00500    0.14249

 

   49.05500    0.14215

 

   49.10500    0.14257

 

   49.15500    0.14281

 

   49.20500    0.14277

 

   49.25500    0.14252

 

   49.30500    0.14255

 

   49.35500    0.14269

 

   49.40500    0.14279

 

   49.45500    0.14265

 

   49.50500    0.14229

 

   49.55500    0.14238

 

   49.60500    0.14279

 

   49.65500    0.14281

 

   49.70500    0.14266

 

   49.75500    0.14254

 

   49.80500    0.14272

 

   49.85500    0.14285

 

   49.90500    0.14282

 

   49.95500    0.14254



==> anglesTT085conf02vis55.dat <==
realTime theta55 
 

   5.0000e-03  -1.0217e-04

 

   0.0550000  -0.0012467

 

   0.1050000  -0.0020191

 

   0.1550000  -0.0025764

 

   0.2050000  -0.0031602

 

   0.2550000  -0.0035329

 

   0.3050000  -0.0039321

 

   0.3550000  -0.0039780

 

   0.4050000  -0.0043312

 

   0.4550000  -0.0051324

 

   0.5050000  -0.0060318

 

   0.5550000  -0.0070437

 

   0.6050000  -0.0076451

 

   0.6550000  -0.0083418

 

   0.7050000  -0.0088615

 

   0.7550000  -0.0092446

 

   0.8050000  -0.0095492

 

   0.8550000  -0.0098032

 

   0.905000  -0.010630

 

   0.955000  -0.011503

 

   1.005000  -0.011985

 

   1.055000  -0.012677

 

   1.105000  -0.013072

 

   1.155000  -0.013260

 

   1.205000  -0.014130

 

   1.255000  -0.014799

 

   1.305000  -0.014771

 

   1.355000  -0.014396

 

   1.405000  -0.014206

 

   1.455000  -0.014663

 

   1.505000  -0.015833

 

   1.555000  -0.016540

 

   1.605000  -0.017590

 

   1.655000  -0.017813

 

   1.705000  -0.018229

 

   1.755000  -0.018390

 

   1.805000  -0.018561

 

   1.855000  -0.019616

 

   1.905000  -0.020527

 

   1.955000  -0.021108

 

   2.005000  -0.021097

 

   2.055000  -0.020966

 

   2.105000  -0.020978

 

   2.155000  -0.022247

 

   2.205000  -0.023052

 

   2.255000  -0.023665

 

   2.305000  -0.021265

 

   2.355000  -0.020940

 

   2.405000  -0.022383

 

   2.455000  -0.023938

 

   2.505000  -0.024471

 

   2.555000  -0.024393

 

   2.605000  -0.025065

 

   2.655000  -0.025334

 

   2.705000  -0.026353

 

   2.755000  -0.026923

 

   2.805000  -0.027251

 

   2.855000  -0.026276

 

   2.905000  -0.025799

 

   2.955000  -0.026101

 

   3.005000  -0.026286

 

   3.055000  -0.026996

 

   3.105000  -0.027364

 

   3.155000  -0.028842

 

   3.205000  -0.029530

 

   3.255000  -0.029266

 

   3.305000  -0.028895

 

   3.355000  -0.030380

 

   3.405000  -0.031218

 

   3.455000  -0.030243

 

   3.505000  -0.030647

 

   3.555000  -0.032862

 

   3.605000  -0.032748

 

   3.655000  -0.032861

 

   3.705000  -0.031466

 

   3.755000  -0.030686

 

   3.805000  -0.030630

 

   3.855000  -0.030196

 

   3.905000  -0.030859

 

   3.955000  -0.029843

 

   4.005000  -0.030786

 

   4.055000  -0.031018

 

   4.105000  -0.032780

 

   4.155000  -0.032291

 

   4.205000  -0.030853

 

   4.255000  -0.031120

 

   4.305000  -0.034030

 

   4.355000  -0.034479

 

   4.405000  -0.034330

 

   4.455000  -0.034230

 

   4.505000  -0.033836

 

   4.555000  -0.033441

 

   4.605000  -0.034878

 

   4.655000  -0.035389

 

   4.705000  -0.033980

 

   4.755000  -0.031768

 

   4.805000  -0.030968

 

   4.855000  -0.030573

 

   4.905000  -0.031546

 

   4.955000  -0.033714

 

   5.005000  -0.033869

 

   5.055000  -0.032573

 

   5.105000  -0.030068

 

   5.155000  -0.029337

 

   5.205000  -0.031291

 

   5.255000  -0.033640

 

   5.305000  -0.034257

 

   5.355000  -0.032725

 

   5.405000  -0.029906

 

   5.455000  -0.030765

 

   5.505000  -0.030996

 

   5.555000  -0.032840

 

   5.605000  -0.031994

 

   5.655000  -0.030106

 

   5.705000  -0.027665

 

   5.755000  -0.027680

 

   5.805000  -0.030168

 

   5.855000  -0.033806

 

   5.905000  -0.033726

 

   5.955000  -0.032040

 

   6.005000  -0.028404

 

   6.055000  -0.027726

 

   6.105000  -0.030125

 

   6.155000  -0.032748

 

   6.205000  -0.033299

 

   6.255000  -0.029107

 

   6.305000  -0.026894

 

   6.355000  -0.026016

 

   6.405000  -0.028248

 

   6.455000  -0.029602

 

   6.505000  -0.028655

 

   6.555000  -0.025421

 

   6.605000  -0.024200

 

   6.655000  -0.024245

 

   6.705000  -0.026284

 

   6.755000  -0.029337

 

   6.805000  -0.028827

 

   6.855000  -0.023993

 

   6.905000  -0.021680

 

   6.955000  -0.022182

 

   7.005000  -0.024689

 

   7.055000  -0.025760

 

   7.105000  -0.024327

 

   7.155000  -0.021836

 

   7.205000  -0.020074

 

   7.255000  -0.019891

 

   7.305000  -0.023752

 

   7.355000  -0.023827

 

   7.405000  -0.019544

 

   7.455000  -0.017092

 

   7.505000  -0.016059

 

   7.555000  -0.018050

 

   7.605000  -0.021956

 

   7.655000  -0.021492

 

   7.705000  -0.017289

 

   7.755000  -0.013730

 

   7.805000  -0.013430

 

   7.855000  -0.015990

 

   7.905000  -0.018759

 

   7.955000  -0.018920

 

   8.005000  -0.017871

 

   8.055000  -0.016216

 

   8.105000  -0.014751

 

   8.155000  -0.016530

 

   8.205000  -0.017835

 

   8.255000  -0.017363

 

   8.305000  -0.015553

 

   8.355000  -0.014243

 

   8.405000  -0.015255

 

   8.455000  -0.017872

 

   8.505000  -0.017352

 

   8.555000  -0.013538

 

   8.605000  -0.011810

 

   8.655000  -0.010916

 

   8.705000  -0.012876

 

   8.755000  -0.014872

 

   8.805000  -0.015002

 

   8.855000  -0.014176

 

   8.905000  -0.014054

 

   8.955000  -0.012705

 

   9.005000  -0.013575

 

   9.055000  -0.014156

 

   9.105000  -0.014597

 

   9.155000  -0.013619

 

   9.205000  -0.013409

 

   9.255000  -0.012501

 

   9.305000  -0.014334

 

   9.355000  -0.014330

 

   9.405000  -0.013336

 

   9.455000  -0.012683

 

   9.5050000  -0.0099129

 

   9.5550000  -0.0095208

 

   9.605000  -0.010654

 

   9.655000  -0.012686

 

   9.705000  -0.013678

 

   9.755000  -0.014174

 

   9.805000  -0.012436

 

   9.855000  -0.010966

 

   9.9050000  -0.0099969

 

   9.955000  -0.011054

 

   10.005000   -0.011491

 

   10.055000   -0.012590

 

   10.105000   -0.010396

 

   10.155000   -0.010294

 

   1.0205e+01  -9.8660e-03

 

   10.255000   -0.011903

 

   10.305000   -0.012578

 

   10.355000   -0.010023

 

   1.0405e+01  -6.4142e-03

 

   1.0455e+01  -6.8812e-03

 

   10.505000   -0.010130

 

   10.555000   -0.014019

 

   10.605000   -0.015031

 

   10.655000   -0.012590

 

   1.0705e+01  -9.0282e-03

 

   1.0755e+01  -7.0775e-03

 

   1.0805e+01  -8.6118e-03

 

   10.855000   -0.011622

 

   10.905000   -0.012701

 

   10.955000   -0.010782

 

   1.1005e+01  -8.6650e-03

 

   1.1055e+01  -7.3821e-03

 

   1.1105e+01  -8.4345e-03

 

   11.155000   -0.010737

 

   11.205000   -0.011179

 

   1.1255e+01  -8.6976e-03

 

   1.1305e+01  -8.1355e-03

 

   1.1355e+01  -8.5819e-03

 

   11.405000   -0.011786

 

   11.455000   -0.014736

 

   11.505000   -0.012594

 

   1.1555e+01  -8.1207e-03

 

   1.1605e+01  -7.2012e-03

 

   1.1655e+01  -6.8279e-03

 

   1.1705e+01  -9.7178e-03

 

   11.755000   -0.010902

 

   1.1805e+01  -9.7463e-03

 

   1.1855e+01  -6.9568e-03

 

   1.1905e+01  -5.8087e-03

 

   1.1955e+01  -6.3378e-03

 

   1.2005e+01  -8.3176e-03

 

   1.2055e+01  -8.7734e-03

 

   1.2105e+01  -6.7621e-03

 

   1.2155e+01  -5.2335e-03

 

   1.2205e+01  -4.9399e-03

 

   1.2255e+01  -6.3757e-03

 

   1.2305e+01  -9.1408e-03

 

   1.2355e+01  -8.9688e-03

 

   1.2405e+01  -7.4157e-03

 

   1.2455e+01  -6.1592e-03

 

   1.2505e+01  -4.3136e-03

 

   1.2555e+01  -3.6937e-03

 

   1.2605e+01  -3.7903e-03

 

   1.2655e+01  -5.6273e-03

 

   1.2705e+01  -6.2312e-03

 

   1.2755e+01  -6.8408e-03

 

   1.2805e+01  -5.5389e-03

 

   1.2855e+01  -3.9968e-03

 

   1.2905e+01  -4.2055e-03

 

   1.2955e+01  -4.8157e-03

 

   1.3005e+01  -5.4806e-03

 

   1.3055e+01  -5.7234e-03

 

   1.3105e+01  -5.9276e-03

 

   1.3155e+01  -6.1737e-03

 

   1.3205e+01  -5.1890e-03

 

   1.3255e+01  -4.2828e-03

 

   1.3305e+01  -5.2830e-03

 

   1.3355e+01  -5.1350e-03

 

   1.3405e+01  -4.3247e-03

 

   1.3455e+01  -4.1340e-03

 

   1.3505e+01  -4.1376e-03

 

   1.3555e+01  -4.9869e-03

 

   1.3605e+01  -6.9848e-03

 

   1.3655e+01  -7.4602e-03

 

   1.3705e+01  -6.1782e-03

 

   1.3755e+01  -5.7415e-03

 

   1.3805e+01  -6.2998e-03

 

   1.3855e+01  -6.8208e-03

 

   1.3905e+01  -6.6358e-03

 

   1.3955e+01  -6.8346e-03

 

   1.4005e+01  -6.4480e-03

 

   1.4055e+01  -6.2654e-03

 

   1.4105e+01  -5.2956e-03

 

   1.4155e+01  -5.6504e-03

 

   1.4205e+01  -6.4899e-03

 

   1.4255e+01  -5.1754e-03

 

   1.4305e+01  -4.2820e-03

 

   1.4355e+01  -5.0691e-03

 

   1.4405e+01  -6.1259e-03

 

   1.4455e+01  -6.4817e-03

 

   1.4505e+01  -5.9509e-03

 

   1.4555e+01  -6.2749e-03

 

   1.4605e+01  -6.7653e-03

 

   1.4655e+01  -8.2034e-03

 

   1.4705e+01  -9.7522e-03

 

   1.4755e+01  -8.5189e-03

 

   1.4805e+01  -7.5353e-03

 

   1.4855e+01  -6.6216e-03

 

   1.4905e+01  -7.1965e-03

 

   1.4955e+01  -5.6396e-03

 

   1.5005e+01  -6.8742e-03

 

   1.5055e+01  -6.7889e-03

 

   1.5105e+01  -6.4008e-03

 

   1.5155e+01  -4.8976e-03

 

   1.5205e+01  -4.5090e-03

 

   1.5255e+01  -5.9448e-03

 

   1.5305e+01  -6.6515e-03

 

   1.5355e+01  -7.0681e-03

 

   1.5405e+01  -5.3820e-03

 

   1.5455e+01  -5.7842e-03

 

   1.5505e+01  -4.9022e-03

 

   1.5555e+01  -4.2750e-03

 

   1.5605e+01  -7.2654e-03

 

   1.5655e+01  -7.4524e-03

 

   1.5705e+01  -7.6413e-03

 

   1.5755e+01  -6.7762e-03

 

   1.5805e+01  -4.6970e-03

 

   1.5855e+01  -3.3178e-03

 

   1.5905e+01  -3.0352e-03

 

   1.5955e+01  -4.2972e-03

 

   1.6005e+01  -4.9879e-03

 

   1.6055e+01  -4.9687e-03

 

   1.6105e+01  -1.9978e-03

 

   1.6155e+01  -1.5539e-03

 

   1.6205e+01  -2.0231e-03

 

   1.6255e+01  -4.2444e-03

 

   1.6305e+01  -4.1202e-03

 

   1.6355e+01  -2.5977e-03

 

   1.6405e+01  -1.3847e-04

 

   1.6455e+01  -7.1740e-04

 

   1.6505e+01  -2.3887e-03

 

   1.6555e+01  -4.3597e-03

 

   1.6605e+01  -4.9357e-03

 

   1.6655e+01  -2.8776e-03

 

   1.6705e+01  -1.0981e-04

 

   1.6755e+01   1.0543e-03

 

   1.6805e+01   3.1341e-04

 

   1.6855e+01  -1.9173e-03

 

   1.6905e+01  -3.2674e-03

 

   1.6955e+01  -3.2163e-03

 

   1.7005e+01   7.7194e-04

 

   1.7055e+01   2.9987e-03

 

   1.7105e+01   1.9652e-03

 

   1.7155e+01  -1.0942e-03

 

   1.7205e+01  -1.0668e-03

 

   1.7255e+01   1.6407e-03

 

   1.7305e+01   2.8059e-03

 

   1.7355e+01   4.1650e-03

 

   1.7405e+01   2.1629e-03

 

   1.7455e+01   6.7502e-04

 

   1.7505e+01   9.3252e-04

 

   1.7555e+01   2.2415e-03

 

   1.7605e+01   3.0797e-03

 

   1.7655e+01   3.8576e-03

 

   1.7705e+01   2.8391e-03

 

   1.7755e+01   1.1858e-03

 

   1.7805e+01   2.4068e-04

 

   1.7855e+01   1.5339e-03

 

   1.7905e+01   2.9961e-03

 

   1.7955e+01   4.2433e-03

 

   1.8005e+01   3.4119e-03

 

   1.8055e+01   1.7043e-03

 

   1.8105e+01   2.0568e-03

 

   1.8155e+01   3.4557e-03

 

   1.8205e+01   4.4713e-03

 

   1.8255e+01   5.2800e-03

 

   1.8305e+01   4.5984e-03

 

   1.8355e+01   4.4684e-03

 

   1.8405e+01   5.4302e-03

 

   1.8455e+01   4.5358e-03

 

   1.8505e+01   4.7905e-03

 

   1.8555e+01   5.3407e-03

 

   1.8605e+01   4.6322e-03

 

   1.8655e+01   4.3757e-03

 

   1.8705e+01   4.9988e-03

 

   1.8755e+01   4.8048e-03

 

   1.8805e+01   4.4505e-03

 

   1.8855e+01   4.8026e-03

 

   1.8905e+01   5.6410e-03

 

   1.8955e+01   5.0264e-03

 

   1.9005e+01   4.4224e-03

 

   1.9055e+01   5.0836e-03

 

   1.9105e+01   4.0072e-03

 

   1.9155e+01   4.0859e-03

 

   1.9205e+01   3.9897e-03

 

   1.9255e+01   4.3682e-03

 

   1.9305e+01   5.2593e-03

 

   1.9355e+01   5.9535e-03

 

   1.9405e+01   4.4646e-03

 

   1.9455e+01   4.0071e-03

 

   1.9505e+01   5.4342e-03

 

   1.9555e+01   6.6725e-03

 

   1.9605e+01   7.0446e-03

 

   1.9655e+01   6.3967e-03

 

   1.9705e+01   5.5833e-03

 

   1.9755e+01   4.9867e-03

 

   1.9805e+01   5.6189e-03

 

   1.9855e+01   5.7479e-03

 

   1.9905e+01   5.1237e-03

 

   1.9955e+01   4.7407e-03

 

   2.0005e+01   4.3424e-03

 

   2.0055e+01   3.8435e-03

 

   2.0105e+01   3.6404e-03

 

   2.0155e+01   3.6933e-03

 

   2.0205e+01   3.8093e-03

 

   2.0255e+01   4.1005e-03

 

   2.0305e+01   3.7004e-03

 

   2.0355e+01   3.5303e-03

 

   2.0405e+01   4.3388e-03

 

   2.0455e+01   4.6423e-03

 

   2.0505e+01   5.0894e-03

 

   2.0555e+01   4.4353e-03

 

   2.0605e+01   4.4849e-03

 

   2.0655e+01   3.3008e-03

 

   2.0705e+01   2.6260e-03

 

   2.0755e+01   1.3377e-03

 

   2.0805e+01   6.7374e-04

 

   2.0855e+01   1.6489e-04

 

   2.0905e+01   5.2845e-04

 

   2.0955e+01  -4.6691e-04

 

   2.1005e+01   2.8080e-04

 

   2.1055e+01  -3.6253e-04

 

   2.1105e+01  -5.5104e-04

 

   2.1155e+01   6.1657e-04

 

   2.1205e+01   5.6386e-04

 

   2.1255e+01   4.8289e-04

 

   2.1305e+01   2.6543e-04

 

   2.1355e+01  -7.9700e-04

 

   2.1405e+01  -4.6586e-04

 

   2.1455e+01  -7.0272e-04

 

   2.1505e+01  -1.1488e-03

 

   2.1555e+01  -2.5194e-03

 

   2.1605e+01  -3.2215e-03

 

   2.1655e+01  -4.1507e-03

 

   2.1705e+01  -3.8325e-03

 

   2.1755e+01  -4.6104e-03

 

   2.1805e+01  -6.2324e-03

 

   2.1855e+01  -6.7308e-03

 

   2.1905e+01  -5.9175e-03

 

   2.1955e+01  -6.0494e-03

 

   2.2005e+01  -5.4190e-03

 

   2.2055e+01  -3.8074e-03

 

   2.2105e+01  -4.8686e-03

 

   2.2155e+01  -5.7411e-03

 

   2.2205e+01  -6.8601e-03

 

   2.2255e+01  -6.9529e-03

 

   2.2305e+01  -6.3391e-03

 

   2.2355e+01  -6.5133e-03

 

   2.2405e+01  -9.4309e-03

 

   22.455000   -0.010653

 

   22.505000   -0.010639

 

   2.2555e+01  -8.9521e-03

 

   2.2605e+01  -9.1508e-03

 

   2.2655e+01  -9.5947e-03

 

   22.705000   -0.013117

 

   22.755000   -0.013952

 

   22.805000   -0.013101

 

   22.855000   -0.011042

 

   2.2905e+01  -8.6918e-03

 

   2.2955e+01  -8.6393e-03

 

   23.005000   -0.010439

 

   23.055000   -0.012401

 

   23.105000   -0.011263

 

   2.3155e+01  -9.6094e-03

 

   2.3205e+01  -9.0247e-03

 

   2.3255e+01  -9.2018e-03

 

   23.305000   -0.011642

 

   23.355000   -0.012823

 

   23.405000   -0.013065

 

   23.455000   -0.011794

 

   23.505000   -0.011394

 

   23.555000   -0.011867

 

   23.605000   -0.012841

 

   23.655000   -0.015167

 

   23.705000   -0.014755

 

   23.755000   -0.015266

 

   23.805000   -0.014242

 

   23.855000   -0.012748

 

   23.905000   -0.012855

 

   23.955000   -0.013259

 

   24.005000   -0.014482

 

   24.055000   -0.014342

 

   24.105000   -0.014115

 

   24.155000   -0.013036

 

   24.205000   -0.013420

 

   24.255000   -0.013554

 

   24.305000   -0.015180

 

   24.355000   -0.015528

 

   24.405000   -0.015622

 

   24.455000   -0.013587

 

   24.505000   -0.013866

 

   24.555000   -0.014430

 

   24.605000   -0.017461

 

   24.655000   -0.018436

 

   24.705000   -0.017331

 

   24.755000   -0.014759

 

   24.805000   -0.013194

 

   24.855000   -0.013840

 

   24.905000   -0.016222

 

   24.955000   -0.016790

 

   25.005000   -0.016817

 

   25.055000   -0.016027

 

   25.105000   -0.013928

 

   25.155000   -0.013814

 

   25.205000   -0.016147

 

   25.255000   -0.018038

 

   25.305000   -0.015988

 

   25.355000   -0.015241

 

   25.405000   -0.014275

 

   25.455000   -0.015310

 

   25.505000   -0.017051

 

   25.555000   -0.018438

 

   25.605000   -0.016620

 

   25.655000   -0.017463

 

   25.705000   -0.017640

 

   25.755000   -0.017012

 

   25.805000   -0.016973

 

   25.855000   -0.017557

 

   25.905000   -0.017446

 

   25.955000   -0.017376

 

   26.005000   -0.016698

 

   26.055000   -0.016647

 

   26.105000   -0.016837

 

   26.155000   -0.016116

 

   26.205000   -0.015560

 

   26.255000   -0.014400

 

   26.305000   -0.015463

 

   26.355000   -0.016709

 

   26.405000   -0.016366

 

   26.455000   -0.015989

 

   26.505000   -0.015890

 

   26.555000   -0.015504

 

   26.605000   -0.015803

 

   26.655000   -0.017441

 

   26.705000   -0.015588

 

   26.755000   -0.015560

 

   26.805000   -0.015586

 

   26.855000   -0.015508

 

   26.905000   -0.015535

 

   26.955000   -0.015203

 

   27.005000   -0.015164

 

   27.055000   -0.015537

 

   27.105000   -0.015223

 

   27.155000   -0.014424

 

   27.205000   -0.015313

 

   27.255000   -0.015887

 

   27.305000   -0.016663

 

   27.355000   -0.016658

 

   27.405000   -0.015353

 

   27.455000   -0.014656

 

   27.505000   -0.014765

 

   27.555000   -0.015978

 

   27.605000   -0.015919

 

   27.655000   -0.015213

 

   27.705000   -0.013609

 

   27.755000   -0.013007

 

   27.805000   -0.013231

 

   27.855000   -0.015409

 

   27.905000   -0.017380

 

   27.955000   -0.017272

 

   28.005000   -0.015779

 

   28.055000   -0.013905

 

   28.105000   -0.013028

 

   28.155000   -0.014214

 

   28.205000   -0.016875

 

   28.255000   -0.016712

 

   28.305000   -0.014931

 

   28.355000   -0.012326

 

   28.405000   -0.011839

 

   28.455000   -0.013398

 

   28.505000   -0.014735

 

   28.555000   -0.013266

 

   28.605000   -0.012134

 

   28.655000   -0.010768

 

   28.705000   -0.010682

 

   28.755000   -0.013714

 

   28.805000   -0.016809

 

   28.855000   -0.016965

 

   28.905000   -0.014714

 

   28.955000   -0.012694

 

   29.005000   -0.011467

 

   29.055000   -0.012653

 

   29.105000   -0.014698

 

   29.155000   -0.014732

 

   29.205000   -0.012371

 

   29.255000   -0.010044

 

   2.9305e+01  -9.0296e-03

 

   29.355000   -0.010238

 

   29.405000   -0.011427

 

   29.455000   -0.010116

 

   2.9505e+01  -9.6007e-03

 

   2.9555e+01  -8.2018e-03

 

   2.9605e+01  -8.2265e-03

 

   29.655000   -0.010379

 

   29.705000   -0.012420

 

   29.755000   -0.011899

 

   29.805000   -0.011138

 

   29.855000   -0.010453

 

   2.9905e+01  -9.8120e-03

 

   2.9955e+01  -9.5279e-03

 

   30.005000   -0.010610

 

   30.055000   -0.011050

 

   3.0105e+01  -9.8700e-03

 

   3.0155e+01  -9.4983e-03

 

   3.0205e+01  -8.8722e-03

 

   30.255000   -0.010453

 

   30.305000   -0.010784

 

   30.355000   -0.011042

 

   30.405000   -0.010268

 

   30.455000   -0.010645

 

   30.505000   -0.011179

 

   30.555000   -0.010260

 

   3.0605e+01  -9.6230e-03

 

   3.0655e+01  -8.9029e-03

 

   30.705000   -0.010087

 

   30.755000   -0.010588

 

   30.805000   -0.010790

 

   3.0855e+01  -9.5095e-03

 

   3.0905e+01  -8.8160e-03

 

   3.0955e+01  -8.7677e-03

 

   3.1005e+01  -8.8615e-03

 

   31.055000   -0.010607

 

   31.105000   -0.010667

 

   31.155000   -0.010508

 

   31.205000   -0.011341

 

   31.255000   -0.010041

 

   3.1305e+01  -9.1304e-03

 

   31.355000   -0.010853

 

   31.405000   -0.011485

 

   3.1455e+01  -9.7159e-03

 

   3.1505e+01  -8.0346e-03

 

   3.1555e+01  -8.3894e-03

 

   3.1605e+01  -8.0444e-03

 

   3.1655e+01  -9.5439e-03

 

   3.1705e+01  -9.9635e-03

 

   31.755000   -0.011723

 

   31.805000   -0.011246

 

   31.855000   -0.010939

 

   3.1905e+01  -9.9907e-03

 

   3.1955e+01  -9.2171e-03

 

   32.005000   -0.010351

 

   32.055000   -0.013118

 

   32.105000   -0.014241

 

   32.155000   -0.012162

 

   32.205000   -0.012350

 

   32.255000   -0.011734

 

   32.305000   -0.012002

 

   32.355000   -0.012399

 

   32.405000   -0.011874

 

   32.455000   -0.011283

 

   3.2505e+01  -9.8284e-03

 

   32.555000   -0.010181

 

   32.605000   -0.012231

 

   32.655000   -0.014411

 

   32.705000   -0.015191

 

   32.755000   -0.013521

 

   32.805000   -0.011176

 

   32.855000   -0.010404

 

   32.905000   -0.011752

 

   32.955000   -0.014156

 

   33.005000   -0.015144

 

   33.055000   -0.014857

 

   33.105000   -0.011765

 

   3.3155e+01  -9.8427e-03

 

   33.205000   -0.010266

 

   33.255000   -0.012580

 

   33.305000   -0.012820

 

   33.355000   -0.010866

 

   3.3405e+01  -9.6271e-03

 

   3.3455e+01  -8.9884e-03

 

   33.505000   -0.010233

 

   33.555000   -0.012005

 

   33.605000   -0.011262

 

   3.3655e+01  -9.8786e-03

 

   33.705000   -0.010422

 

   3.3755e+01  -9.2982e-03

 

   3.3805e+01  -9.2535e-03

 

   33.855000   -0.010557

 

   33.905000   -0.011205

 

   33.955000   -0.010680

 

   3.4005e+01  -9.9480e-03

 

   3.4055e+01  -8.4106e-03

 

   3.4105e+01  -9.3104e-03

 

   3.4155e+01  -9.4079e-03

 

   3.4205e+01  -8.9096e-03

 

   3.4255e+01  -7.5739e-03

 

   3.4305e+01  -7.4731e-03

 

   3.4355e+01  -8.1248e-03

 

   3.4405e+01  -8.2188e-03

 

   3.4455e+01  -7.8955e-03

 

   3.4505e+01  -7.1344e-03

 

   3.4555e+01  -7.0344e-03

 

   3.4605e+01  -7.4548e-03

 

   3.4655e+01  -7.5034e-03

 

   3.4705e+01  -8.0379e-03

 

   3.4755e+01  -7.5490e-03

 

   3.4805e+01  -7.3403e-03

 

   3.4855e+01  -7.5905e-03

 

   3.4905e+01  -7.4574e-03

 

   3.4955e+01  -7.1592e-03

 

   3.5005e+01  -7.1399e-03

 

   3.5055e+01  -7.4966e-03

 

   3.5105e+01  -7.7181e-03

 

   3.5155e+01  -6.5616e-03

 

   3.5205e+01  -7.6185e-03

 

   3.5255e+01  -8.0641e-03

 

   3.5305e+01  -8.0350e-03

 

   3.5355e+01  -8.0733e-03

 

   3.5405e+01  -6.4173e-03

 

   3.5455e+01  -5.1791e-03

 

   3.5505e+01  -6.6221e-03

 

   3.5555e+01  -7.7118e-03

 

   3.5605e+01  -7.1479e-03

 

   3.5655e+01  -6.6450e-03

 

   3.5705e+01  -5.9717e-03

 

   3.5755e+01  -6.0997e-03

 

   3.5805e+01  -6.2233e-03

 

   3.5855e+01  -7.4589e-03

 

   3.5905e+01  -8.8594e-03

 

   3.5955e+01  -8.7562e-03

 

   3.6005e+01  -7.8662e-03

 

   3.6055e+01  -6.2849e-03

 

   3.6105e+01  -6.1416e-03

 

   3.6155e+01  -6.8446e-03

 

   3.6205e+01  -8.1057e-03

 

   3.6255e+01  -8.3922e-03

 

   3.6305e+01  -6.9464e-03

 

   3.6355e+01  -6.1010e-03

 

   3.6405e+01  -5.2487e-03

 

   3.6455e+01  -6.0134e-03

 

   3.6505e+01  -7.3491e-03

 

   3.6555e+01  -6.2159e-03

 

   3.6605e+01  -5.7418e-03

 

   3.6655e+01  -5.4263e-03

 

   3.6705e+01  -5.0470e-03

 

   3.6755e+01  -6.9240e-03

 

   3.6805e+01  -7.8470e-03

 

   3.6855e+01  -8.3553e-03

 

   3.6905e+01  -8.0727e-03

 

   3.6955e+01  -8.0833e-03

 

   3.7005e+01  -7.1507e-03

 

   3.7055e+01  -8.2812e-03

 

   3.7105e+01  -7.7603e-03

 

   3.7155e+01  -8.1615e-03

 

   3.7205e+01  -7.6295e-03

 

   3.7255e+01  -6.5652e-03

 

   3.7305e+01  -5.9812e-03

 

   3.7355e+01  -6.9478e-03

 

   3.7405e+01  -7.1349e-03

 

   3.7455e+01  -5.9440e-03

 

   3.7505e+01  -5.1001e-03

 

   3.7555e+01  -4.7814e-03

 

   3.7605e+01  -6.2213e-03

 

   3.7655e+01  -6.7499e-03

 

   3.7705e+01  -7.0095e-03

 

   3.7755e+01  -7.1185e-03

 

   3.7805e+01  -7.3629e-03

 

   3.7855e+01  -7.7358e-03

 

   3.7905e+01  -8.0939e-03

 

   3.7955e+01  -8.1786e-03

 

   3.8005e+01  -7.6147e-03

 

   3.8055e+01  -7.8594e-03

 

   3.8105e+01  -7.1014e-03

 

   3.8155e+01  -6.1205e-03

 

   3.8205e+01  -6.6213e-03

 

   3.8255e+01  -6.1291e-03

 

   3.8305e+01  -7.5278e-03

 

   3.8355e+01  -7.0427e-03

 

   3.8405e+01  -5.6840e-03

 

   3.8455e+01  -5.9635e-03

 

   3.8505e+01  -7.2168e-03

 

   3.8555e+01  -6.8808e-03

 

   3.8605e+01  -6.5559e-03

 

   3.8655e+01  -6.2826e-03

 

   3.8705e+01  -6.2422e-03

 

   3.8755e+01  -5.3865e-03

 

   3.8805e+01  -6.7199e-03

 

   3.8855e+01  -7.2780e-03

 

   3.8905e+01  -7.6750e-03

 

   3.8955e+01  -6.6558e-03

 

   3.9005e+01  -5.4853e-03

 

   3.9055e+01  -4.0512e-03

 

   3.9105e+01  -4.9998e-03

 

   3.9155e+01  -6.8957e-03

 

   39.205000   -0.010170

 

   3.9255e+01  -8.2407e-03

 

   3.9305e+01  -6.2902e-03

 

   3.9355e+01  -4.4457e-03

 

   3.9405e+01  -4.6723e-03

 

   3.9455e+01  -5.3788e-03

 

   3.9505e+01  -6.4169e-03

 

   3.9555e+01  -6.5452e-03

 

   3.9605e+01  -4.2124e-03

 

   3.9655e+01  -2.8967e-03

 

   3.9705e+01  -3.8616e-03

 

   3.9755e+01  -6.0666e-03

 

   3.9805e+01  -8.2500e-03

 

   3.9855e+01  -7.9377e-03

 

   3.9905e+01  -4.8442e-03

 

   3.9955e+01  -2.8065e-03

 

   4.0005e+01  -3.6175e-03

 

   4.0055e+01  -6.8830e-03

 

   40.105000   -0.010020

 

   40.155000   -0.010048

 

   4.0205e+01  -6.8616e-03

 

   4.0255e+01  -3.2838e-03

 

   4.0305e+01  -3.0058e-03

 

   4.0355e+01  -5.8270e-03

 

   4.0405e+01  -7.4075e-03

 

   4.0455e+01  -7.8078e-03

 

   4.0505e+01  -4.6555e-03

 

   4.0555e+01  -2.3744e-03

 

   4.0605e+01  -1.4403e-03

 

   4.0655e+01  -4.4019e-03

 

   4.0705e+01  -7.2039e-03

 

   4.0755e+01  -7.3784e-03

 

   4.0805e+01  -5.3807e-03

 

   4.0855e+01  -3.5314e-03

 

   4.0905e+01  -2.4318e-03

 

   4.0955e+01  -5.1173e-03

 

   4.1005e+01  -6.6601e-03

 

   4.1055e+01  -7.5909e-03

 

   4.1105e+01  -5.7221e-03

 

   4.1155e+01  -2.6612e-03

 

   4.1205e+01  -2.3937e-03

 

   4.1255e+01  -4.3297e-03

 

   4.1305e+01  -5.6419e-03

 

   4.1355e+01  -5.0926e-03

 

   4.1405e+01  -4.6739e-03

 

   4.1455e+01  -2.2156e-03

 

   4.1505e+01  -2.5357e-03

 

   4.1555e+01  -4.0285e-03

 

   4.1605e+01  -4.0522e-03

 

   4.1655e+01  -3.5335e-03

 

   4.1705e+01  -4.0600e-03

 

   4.1755e+01  -3.1022e-03

 

   4.1805e+01  -1.6772e-03

 

   4.1855e+01  -3.0027e-03

 

   4.1905e+01  -3.2111e-03

 

   4.1955e+01  -3.2585e-03

 

   4.2005e+01  -4.1529e-03

 

   4.2055e+01  -2.8498e-03

 

   4.2105e+01  -3.0130e-03

 

   4.2155e+01  -3.0470e-03

 

   4.2205e+01  -3.6841e-03

 

   4.2255e+01  -3.4801e-03

 

   4.2305e+01  -3.1071e-03

 

   4.2355e+01  -3.0283e-03

 

   4.2405e+01  -4.3246e-03

 

   4.2455e+01  -4.3099e-03

 

   4.2505e+01  -3.0408e-03

 

   4.2555e+01  -2.0113e-03

 

   4.2605e+01  -2.5523e-03

 

   4.2655e+01  -3.0051e-03

 

   4.2705e+01  -2.4948e-03

 

   4.2755e+01  -1.5081e-03

 

   4.2805e+01  -1.3402e-03

 

   4.2855e+01  -1.6920e-03

 

   4.2905e+01  -2.1568e-03

 

   4.2955e+01  -1.8017e-03

 

   4.3005e+01  -2.3323e-03

 

   4.3055e+01  -2.7082e-03

 

   4.3105e+01  -3.0115e-03

 

   4.3155e+01  -3.1798e-03

 

   4.3205e+01  -2.3426e-03

 

   4.3255e+01  -2.7714e-03

 

   4.3305e+01  -3.1522e-03

 

   4.3355e+01  -3.6602e-03

 

   4.3405e+01  -2.5699e-03

 

   4.3455e+01  -1.1016e-03

 

   4.3505e+01  -1.6469e-03

 

   4.3555e+01  -3.0313e-03

 

   4.3605e+01  -2.3562e-03

 

   4.3655e+01  -2.3358e-03

 

   4.3705e+01  -2.3758e-03

 

   4.3755e+01  -1.7998e-03

 

   4.3805e+01  -1.1086e-03

 

   4.3855e+01  -7.5917e-04

 

   4.3905e+01  -2.2261e-03

 

   4.3955e+01  -3.9521e-03

 

   4.4005e+01  -5.3756e-03

 

   4.4055e+01  -4.7376e-03

 

   4.4105e+01  -2.6806e-03

 

   4.4155e+01  -2.2564e-03

 

   4.4205e+01  -2.7456e-03

 

   4.4255e+01  -4.0328e-03

 

   4.4305e+01  -4.4923e-03

 

   4.4355e+01  -3.4960e-03

 

   4.4405e+01  -2.0930e-03

 

   4.4455e+01  -1.9753e-03

 

   4.4505e+01  -1.9554e-03

 

   4.4555e+01  -3.5355e-03

 

   4.4605e+01  -3.8723e-03

 

   4.4655e+01  -3.4194e-03

 

   4.4705e+01  -2.7989e-03

 

   4.4755e+01  -2.3673e-03

 

   4.4805e+01  -3.0401e-03

 

   4.4855e+01  -4.3078e-03

 

   4.4905e+01  -6.6508e-03

 

   4.4955e+01  -5.8922e-03

 

   4.5005e+01  -4.9261e-03

 

   4.5055e+01  -3.1749e-03

 

   4.5105e+01  -3.5074e-03

 

   4.5155e+01  -4.1278e-03

 

   4.5205e+01  -5.4516e-03

 

   4.5255e+01  -4.8389e-03

 

   4.5305e+01  -3.5765e-03

 

   4.5355e+01  -3.2199e-03

 

   4.5405e+01  -3.8518e-03

 

   4.5455e+01  -4.1239e-03

 

   4.5505e+01  -4.3590e-03

 

   4.5555e+01  -3.7637e-03

 

   4.5605e+01  -4.2632e-03

 

   4.5655e+01  -4.4749e-03

 

   4.5705e+01  -4.5649e-03

 

   4.5755e+01  -4.9836e-03

 

   4.5805e+01  -6.5376e-03

 

   4.5855e+01  -6.0509e-03

 

   4.5905e+01  -6.0842e-03

 

   4.5955e+01  -4.8966e-03

 

   4.6005e+01  -4.3779e-03

 

   4.6055e+01  -4.2006e-03

 

   4.6105e+01  -5.2927e-03

 

   4.6155e+01  -6.5157e-03

 

   4.6205e+01  -6.9988e-03

 

   4.6255e+01  -6.6837e-03

 

   4.6305e+01  -6.5901e-03

 

   4.6355e+01  -6.5373e-03

 

   4.6405e+01  -6.9455e-03

 

   4.6455e+01  -7.1038e-03

 

   4.6505e+01  -7.7179e-03

 

   4.6555e+01  -8.5940e-03

 

   4.6605e+01  -7.2256e-03

 

   4.6655e+01  -5.9987e-03

 

   4.6705e+01  -6.1761e-03

 

   4.6755e+01  -7.2143e-03

 

   4.6805e+01  -7.3800e-03

 

   4.6855e+01  -6.6937e-03

 

   4.6905e+01  -7.1205e-03

 

   4.6955e+01  -7.1016e-03

 

   4.7005e+01  -9.0002e-03

 

   4.7055e+01  -9.8190e-03

 

   4.7105e+01  -9.1281e-03

 

   4.7155e+01  -8.8837e-03

 

   4.7205e+01  -8.6306e-03

 

   47.255000   -0.010750

 

   47.305000   -0.012086

 

   47.355000   -0.011579

 

   47.405000   -0.010764

 

   47.455000   -0.010514

 

   47.505000   -0.010233

 

   4.7555e+01  -9.6336e-03

 

   47.605000   -0.010710

 

   47.655000   -0.011818

 

   47.705000   -0.010144

 

   4.7755e+01  -9.8852e-03

 

   4.7805e+01  -9.6191e-03

 

   47.855000   -0.011454

 

   47.905000   -0.014809

 

   47.955000   -0.014797

 

   48.005000   -0.011427

 

   4.8055e+01  -9.5387e-03

 

   48.105000   -0.011366

 

   48.155000   -0.013925

 

   48.205000   -0.017258

 

   48.255000   -0.016123

 

   48.305000   -0.014204

 

   48.355000   -0.012145

 

   48.405000   -0.012101

 

   48.455000   -0.013000

 

   48.505000   -0.014953

 

   48.555000   -0.014038

 

   48.605000   -0.012538

 

   48.655000   -0.011339

 

   48.705000   -0.011361

 

   48.755000   -0.013649

 

   48.805000   -0.015196

 

   48.855000   -0.015288

 

   48.905000   -0.013050

 

   48.955000   -0.011967

 

   49.005000   -0.011028

 

   49.055000   -0.013595

 

   49.105000   -0.014943

 

   49.155000   -0.016288

 

   49.205000   -0.013551

 

   49.255000   -0.013200

 

   49.305000   -0.011701

 

   49.355000   -0.012132

 

   49.405000   -0.011724

 

   49.455000   -0.012846

 

   49.505000   -0.012533

 

   49.555000   -0.012339

 

   49.605000   -0.012347

 

   49.655000   -0.011279

 

   49.705000   -0.011286

 

   49.755000   -0.012406

 

   49.805000   -0.012810

 

   49.855000   -0.011542

 

   4.9905e+01  -9.7557e-03

 

   4.9955e+01  -9.8112e-03



==> anglesTTVB08.txt <==
lambda angle
1    26.038
2    19.7
3    15.077
3.5  11.43
4    9.71
4.5  4.84
5    0
6     0



==> anglesTTVB085.txt <==
lambda angle
1     28.72
2     23
3     16.97
4     12.27
4.5   8.18
5     4.56
5.5   0.01
6     0



==> anglesVB085conf02vis065.dat <==
realTime theta65   
 
 

   5.0000e-03  -2.3314e-04

 

   0.0550000  -0.0027011

 

   0.1050000  -0.0048396

 

   0.1550000  -0.0066722

 

   0.2050000  -0.0086212

 

   0.255000  -0.010436

 

   0.305000  -0.012293

 

   0.355000  -0.014044

 

   0.405000  -0.015878

 

   0.455000  -0.018065

 

   0.505000  -0.020331

 

   0.555000  -0.022466

 

   0.605000  -0.024341

 

   0.655000  -0.026106

 

   0.705000  -0.027968

 

   0.755000  -0.029932

 

   0.805000  -0.031868

 

   0.855000  -0.033600

 

   0.905000  -0.035703

 

   0.955000  -0.037924

 

   1.005000  -0.040150

 

   1.055000  -0.042126

 

   1.105000  -0.043889

 

   1.155000  -0.045797

 

   1.205000  -0.048329

 

   1.255000  -0.050303

 

   1.305000  -0.052249

 

   1.355000  -0.053949

 

   1.405000  -0.056161

 

   1.455000  -0.059268

 

   1.505000  -0.061394

 

   1.555000  -0.063101

 

   1.605000  -0.065008

 

   1.655000  -0.065936

 

   1.705000  -0.066798

 

   1.755000  -0.069149

 

   1.805000  -0.072535

 

   1.855000  -0.075426

 

   1.905000  -0.077938

 

   1.955000  -0.078863

 

   2.005000  -0.079814

 

   2.055000  -0.081730

 

   2.105000  -0.084921

 

   2.155000  -0.088884

 

   2.205000  -0.090486

 

   2.255000  -0.091058

 

   2.305000  -0.090433

 

   2.355000  -0.093158

 

   2.405000  -0.096723

 

   2.45500  -0.10014

 

   2.50500  -0.10231

 

   2.55500  -0.10156

 

   2.60500  -0.10357

 

   2.65500  -0.10700

 

   2.70500  -0.11289

 

   2.75500  -0.11594

 

   2.80500  -0.11695

 

   2.85500  -0.11707

 

   2.90500  -0.11940

 

   2.95500  -0.12115

 

   3.00500  -0.12540

 

   3.05500  -0.12945

 

   3.10500  -0.13372

 

   3.15500  -0.13582

 

   3.20500  -0.13819

 

   3.25500  -0.13963

 

   3.30500  -0.14131

 

   3.35500  -0.14287

 

   3.40500  -0.14812

 

   3.45500  -0.15229

 

   3.50500  -0.15444

 

   3.55500  -0.15451

 

   3.60500  -0.15669

 

   3.65500  -0.16084

 

   3.70500  -0.16711

 

   3.75500  -0.17078

 

   3.80500  -0.17361

 

   3.85500  -0.17299

 

   3.90500  -0.17576

 

   3.95500  -0.18018

 

   4.00500  -0.18415

 

   4.05500  -0.18535

 

   4.10500  -0.18688

 

   4.15500  -0.18997

 

   4.20500  -0.19879

 

   4.25500  -0.20300

 

   4.30500  -0.20473

 

   4.35500  -0.20598

 

   4.40500  -0.20601

 

   4.45500  -0.21238

 

   4.50500  -0.22005

 

   4.55500  -0.22499

 

   4.60500  -0.22782

 

   4.65500  -0.22932

 

   4.70500  -0.23078

 

   4.75500  -0.23552

 

   4.80500  -0.23969

 

   4.85500  -0.24159

 

   4.90500  -0.24242

 

   4.95500  -0.24274

 

   5.00500  -0.24498

 

   5.05500  -0.25049

 

   5.10500  -0.25415

 

   5.15500  -0.25633

 

   5.20500  -0.25949

 

   5.25500  -0.26320

 

   5.30500  -0.26704

 

   5.35500  -0.26865

 

   5.40500  -0.27096

 

   5.45500  -0.27383

 

   5.50500  -0.28030

 

   5.55500  -0.28669

 

   5.60500  -0.29035

 

   5.65500  -0.29294

 

   5.70500  -0.29587

 

   5.75500  -0.29825

 

   5.80500  -0.30111

 

   5.85500  -0.30250

 

   5.90500  -0.31134

 

   5.95500  -0.31582

 

   6.00500  -0.31702

 

   6.05500  -0.30396

 

   6.10500  -0.29730

 

   6.15500  -0.30147

 

   6.20500  -0.31012

 

   6.25500  -0.31748

 

   6.30500  -0.31594

 

   6.35500  -0.31901

 

   6.40500  -0.31821

 

   6.45500  -0.31664

 

   6.50500  -0.32018

 

   6.55500  -0.32500

 

   6.60500  -0.32281

 

   6.65500  -0.32043

 

   6.70500  -0.32364

 

   6.75500  -0.32572

 

   6.80500  -0.31891

 

   6.85500  -0.31172

 

   6.90500  -0.31580

 

   6.95500  -0.31565

 

   7.00500  -0.31253

 

   7.05500  -0.30748

 

   7.10500  -0.30114

 

   7.15500  -0.29584

 

   7.20500  -0.29236

 

   7.25500  -0.28522

 

   7.30500  -0.27856

 

   7.35500  -0.26907

 

   7.40500  -0.25521

 

   7.45500  -0.24869

 

   7.50500  -0.23452

 

   7.55500  -0.21716

 

   7.60500  -0.20297

 

   7.65500  -0.18601

 

   7.70500  -0.16652

 

   7.75500  -0.15381

 

   7.80500  -0.13706

 

   7.85500  -0.11562

 

   7.905000  -0.092252

 

   7.955000  -0.068507

 

   8.005000  -0.050597

 

   8.055000  -0.030877

 

   8.1050000  -0.0037097

 

   8.155000   0.013574

 

   8.205000   0.023087

 

   8.255000   0.043304

 

   8.305000   0.060763

 

   8.355000   0.072020

 

   8.405000   0.086074

 

   8.45500   0.10029

 

   8.50500   0.11092

 

   8.55500   0.11987

 

   8.60500   0.13575

 

   8.65500   0.14588

 

   8.70500   0.15370

 

   8.75500   0.15983

 

   8.80500   0.16541

 

   8.85500   0.17182

 

   8.90500   0.18078

 

   8.95500   0.18185

 

   9.00500   0.17712

 

   9.05500   0.18320

 

   9.10500   0.18813

 

   9.15500   0.19063

 

   9.20500   0.18776

 

   9.25500   0.18720

 

   9.30500   0.19108

 

   9.35500   0.19118

 

   9.40500   0.18610

 

   9.45500   0.18914

 

   9.50500   0.18776

 

   9.55500   0.18830

 

   9.60500   0.18251

 

   9.65500   0.18230

 

   9.70500   0.18325

 

   9.75500   0.18064

 

   9.80500   0.17458

 

   9.85500   0.17602

 

   9.90500   0.18099

 

   9.95500   0.18168

 

   10.00500    0.17489

 

   10.05500    0.16940

 

   10.10500    0.16802

 

   10.15500    0.16622

 

   10.20500    0.16743

 

   10.25500    0.16425

 

   10.30500    0.16320

 

   10.35500    0.15877

 

   10.40500    0.15518

 

   10.45500    0.15380

 

   10.50500    0.15478

 

   10.55500    0.15248

 

   10.60500    0.14949

 

   10.65500    0.14613

 

   10.70500    0.14264

 

   10.75500    0.14044

 

   10.80500    0.13811

 

   10.85500    0.13430

 

   10.90500    0.13239

 

   10.95500    0.13142

 

   11.00500    0.12856

 

   11.05500    0.12527

 

   11.10500    0.12348

 

   11.15500    0.12081

 

   11.20500    0.12017

 

   11.25500    0.11907

 

   11.30500    0.11857

 

   11.35500    0.11445

 

   11.40500    0.11030

 

   11.45500    0.10628

 

   11.50500    0.10588

 

   11.55500    0.10621

 

   11.60500    0.10549

 

   11.65500    0.10176

 

   11.705000    0.097907

 

   11.755000    0.095872

 

   11.805000    0.094671

 

   11.855000    0.093530

 

   11.905000    0.092500

 

   11.955000    0.089640

 

   12.005000    0.086727

 

   12.055000    0.081774

 

   12.105000    0.078426

 

   12.155000    0.076426

 

   12.205000    0.076070

 

   12.255000    0.072847

 

   12.305000    0.070499

 

   12.355000    0.066865

 

   12.405000    0.064212

 

   12.455000    0.063258

 

   12.505000    0.063430

 

   12.555000    0.062489

 

   12.605000    0.058899

 

   12.655000    0.056148

 

   12.705000    0.053444

 

   12.755000    0.051037

 

   12.805000    0.048860

 

   12.855000    0.047411

 

   12.905000    0.047178

 

   12.955000    0.045702

 

   13.005000    0.042999

 

   13.055000    0.039533

 

   13.105000    0.037692

 

   13.155000    0.038016

 

   13.205000    0.035912

 

   13.255000    0.034083

 

   13.305000    0.032904

 

   13.355000    0.029582

 

   13.405000    0.028168

 

   13.455000    0.025178

 

   13.505000    0.024332

 

   13.555000    0.022973

 

   13.605000    0.021414

 

   13.655000    0.019261

 

   13.705000    0.017291

 

   13.755000    0.014690

 

   13.805000    0.010699

 

   1.3855e+01   9.4424e-03

 

   1.3905e+01   9.1140e-03

 

   1.3955e+01   7.7132e-03

 

   1.4005e+01   4.9362e-03

 

   1.4055e+01   1.7963e-03

 

   1.4105e+01   8.1278e-04

 

   1.4155e+01  -1.7563e-03

 

   1.4205e+01  -3.5008e-03

 

   1.4255e+01  -4.4868e-03

 

   1.4305e+01  -4.8447e-03

 

   1.4355e+01  -7.2675e-03

 

   14.405000   -0.011551

 

   14.455000   -0.013996

 

   14.505000   -0.016129

 

   14.555000   -0.015118

 

   14.605000   -0.013546

 

   14.655000   -0.013396

 

   14.705000   -0.015496

 

   14.755000   -0.019888

 

   14.805000   -0.021841

 

   14.855000   -0.024598

 

   14.905000   -0.024340

 

   14.955000   -0.024218

 

   15.005000   -0.026161

 

   15.055000   -0.029297

 

   15.105000   -0.033028

 

   15.155000   -0.035541

 

   15.205000   -0.035771

 

   15.255000   -0.035911

 

   15.305000   -0.036486

 

   15.355000   -0.039553

 

   15.405000   -0.044064

 

   15.455000   -0.047272

 

   15.505000   -0.047907

 

   15.555000   -0.046176

 

   15.605000   -0.045088

 

   15.655000   -0.047580

 

   15.705000   -0.052159

 

   15.755000   -0.055529

 

   15.805000   -0.057180

 

   15.855000   -0.055805

 

   15.905000   -0.054869

 

   15.955000   -0.055366

 

   16.005000   -0.059601

 

   16.055000   -0.064443

 

   16.105000   -0.067503

 

   16.155000   -0.067113

 

   16.205000   -0.065488

 

   16.255000   -0.066748

 

   16.305000   -0.070017

 

   16.355000   -0.073656

 

   16.405000   -0.078227

 

   16.455000   -0.080040

 

   16.505000   -0.080955

 

   16.555000   -0.080953

 

   16.605000   -0.083330

 

   16.655000   -0.087919

 

   16.705000   -0.089326

 

   16.755000   -0.089431

 

   16.805000   -0.089164

 

   16.855000   -0.089747

 

   16.905000   -0.092743

 

   16.955000   -0.095631

 

   17.005000   -0.098301

 

   17.055000   -0.099839

 

   17.10500   -0.10032

 

   17.15500   -0.10192

 

   17.20500   -0.10270

 

   17.25500   -0.10612

 

   17.30500   -0.10924

 

   17.35500   -0.11381

 

   17.40500   -0.11754

 

   17.45500   -0.11870

 

   17.50500   -0.12045

 

   17.55500   -0.12295

 

   17.60500   -0.12524

 

   17.65500   -0.12695

 

   17.70500   -0.12786

 

   17.75500   -0.12847

 

   17.80500   -0.13051

 

   17.85500   -0.13449

 

   17.90500   -0.13770

 

   17.95500   -0.14011

 

   18.00500   -0.14193

 

   18.05500   -0.14242

 

   18.10500   -0.14554

 

   18.15500   -0.15209

 

   18.20500   -0.15821

 

   18.25500   -0.15999

 

   18.30500   -0.16114

 

   18.35500   -0.16396

 

   18.40500   -0.16667

 

   18.45500   -0.16949

 

   18.50500   -0.17195

 

   18.55500   -0.17380

 

   18.60500   -0.17445

 

   18.65500   -0.17851

 

   18.70500   -0.18346

 

   18.75500   -0.18433

 

   18.80500   -0.18267

 

   18.85500   -0.18181

 

   18.90500   -0.18664

 

   18.95500   -0.19185

 

   19.00500   -0.19526

 

   19.05500   -0.19784

 

   19.10500   -0.20035

 

   19.15500   -0.20449

 

   19.20500   -0.20484

 

   19.25500   -0.20536

 

   19.30500   -0.20819

 

   19.35500   -0.21217

 

   19.40500   -0.21538

 

   19.45500   -0.21547

 

   19.50500   -0.21489

 

   19.55500   -0.21607

 

   19.60500   -0.21837

 

   19.65500   -0.22230

 

   19.70500   -0.22480

 

   19.75500   -0.22512

 

   19.80500   -0.22751

 

   19.85500   -0.23068

 

   19.90500   -0.23496

 

   19.95500   -0.24034

 

   20.00500   -0.24358

 

   20.05500   -0.24744

 

   20.10500   -0.24920

 

   20.15500   -0.25503

 

   20.20500   -0.25704

 

   20.25500   -0.25811

 

   20.30500   -0.26097

 

   20.35500   -0.26339

 

   20.40500   -0.26776

 

   20.45500   -0.26950

 

   20.50500   -0.27273

 

   20.55500   -0.26824

 

   20.60500   -0.27179

 

   20.65500   -0.27823

 

   20.70500   -0.27856

 

   20.75500   -0.28191

 

   20.80500   -0.28628

 

   20.85500   -0.29457

 

   20.90500   -0.29208

 

   20.95500   -0.28696

 

   21.00500   -0.28788

 

   21.05500   -0.29562

 

   21.10500   -0.30050

 

   21.15500   -0.30027

 

   21.20500   -0.30126

 

   21.25500   -0.29852

 

   21.30500   -0.29696

 

   21.35500   -0.29698

 

   21.40500   -0.30004

 

   21.45500   -0.30465

 

   21.50500   -0.30420

 

   21.55500   -0.30239

 

   21.60500   -0.30015

 

   21.65500   -0.30377

 

   21.70500   -0.30474

 

   21.75500   -0.30412

 

   21.80500   -0.30494

 

   21.85500   -0.30724

 

   21.90500   -0.30678

 

   21.95500   -0.30692

 

   22.00500   -0.30312

 

   22.05500   -0.29665

 

   22.10500   -0.29412

 

   22.15500   -0.28954

 

   22.20500   -0.28920

 

   22.25500   -0.28568

 

   22.30500   -0.27773

 

   22.35500   -0.26315

 

   22.40500   -0.26047

 

   22.45500   -0.25584

 

   22.50500   -0.24908

 

   22.55500   -0.24083

 

   22.60500   -0.23303

 

   22.65500   -0.22448

 

   22.70500   -0.21107

 

   22.75500   -0.19642

 

   22.80500   -0.18768

 

   22.85500   -0.17511

 

   22.90500   -0.15599

 

   22.95500   -0.14086

 

   23.00500   -0.12840

 

   23.05500   -0.10810

 

   23.105000   -0.090345

 

   23.155000   -0.077655

 

   23.205000   -0.067416

 

   23.255000   -0.046144

 

   23.305000   -0.025723

 

   23.355000   -0.013411

 

   2.3405e+01  -9.3411e-04

 

   23.455000    0.024272

 

   23.505000    0.039384

 

   23.555000    0.042046

 

   23.605000    0.055535

 

   23.655000    0.077010

 

   23.705000    0.089311

 

   23.755000    0.096390

 

   23.80500    0.10713

 

   23.85500    0.12040

 

   23.90500    0.12877

 

   23.95500    0.13481

 

   24.00500    0.14019

 

   24.05500    0.14716

 

   24.10500    0.15589

 

   24.15500    0.15742

 

   24.20500    0.15818

 

   24.25500    0.16678

 

   24.30500    0.17215

 

   24.35500    0.17343

 

   24.40500    0.17312

 

   24.45500    0.17383

 

   24.50500    0.17850

 

   24.55500    0.17293

 

   24.60500    0.17523

 

   24.65500    0.18098

 

   24.70500    0.18434

 

   24.75500    0.18207

 

   24.80500    0.18045

 

   24.85500    0.17933

 

   24.90500    0.17759

 

   24.95500    0.17565

 

   25.00500    0.17173

 

   25.05500    0.17499

 

   25.10500    0.17843

 

   25.15500    0.17928

 

   25.20500    0.17324

 

   25.25500    0.17077

 

   25.30500    0.16796

 

   25.35500    0.16719

 

   25.40500    0.16867

 

   25.45500    0.16711

 

   25.50500    0.16461

 

   25.55500    0.16223

 

   25.60500    0.16019

 

   25.65500    0.15876

 

   25.70500    0.15672

 

   25.75500    0.15194

 

   25.80500    0.14909

 

   25.85500    0.14942

 

   25.90500    0.14957

 

   25.95500    0.14782

 

   26.00500    0.14252

 

   26.05500    0.13904

 

   26.10500    0.13634

 

   26.15500    0.13464

 

   26.20500    0.13374

 

   26.25500    0.13097

 

   26.30500    0.12695

 

   26.35500    0.12499

 

   26.40500    0.12391

 

   26.45500    0.12306

 

   26.50500    0.12031

 

   26.55500    0.11809

 

   26.60500    0.11466

 

   26.65500    0.11208

 

   26.70500    0.11102

 

   26.75500    0.10997

 

   26.80500    0.10715

 

   26.85500    0.10494

 

   26.90500    0.10263

 

   26.95500    0.10031

 

   27.005000    0.099062

 

   27.055000    0.097416

 

   27.105000    0.095104

 

   27.155000    0.093402

 

   27.205000    0.091026

 

   27.255000    0.088731

 

   27.305000    0.085944

 

   27.355000    0.083857

 

   27.405000    0.081462

 

   27.455000    0.079780

 

   27.505000    0.078737

 

   27.555000    0.076594

 

   27.605000    0.074197

 

   27.655000    0.072631

 

   27.705000    0.071572

 

   27.755000    0.068542

 

   27.805000    0.065970

 

   27.855000    0.063747

 

   27.905000    0.061937

 

   27.955000    0.059662

 

   28.005000    0.057126

 

   28.055000    0.055783

 

   28.105000    0.053690

 

   28.155000    0.050250

 

   28.205000    0.048745

 

   28.255000    0.046432

 

   28.305000    0.044629

 

   28.355000    0.043252

 

   28.405000    0.041146

 

   28.455000    0.038830

 

   28.505000    0.036825

 

   28.555000    0.034490

 

   28.605000    0.032018

 

   28.655000    0.029854

 

   28.705000    0.027778

 

   28.755000    0.026741

 

   28.805000    0.024202

 

   28.855000    0.023099

 

   28.905000    0.022034

 

   28.955000    0.018964

 

   29.005000    0.017372

 

   29.055000    0.015738

 

   29.105000    0.014289

 

   29.155000    0.011620

 

   2.9205e+01   9.3156e-03

 

   2.9255e+01   8.2295e-03

 

   2.9305e+01   5.5291e-03

 

   2.9355e+01   2.8855e-03

 

   2.9405e+01   2.4849e-04

 

   2.9455e+01  -1.2259e-03

 

   2.9505e+01  -3.4015e-03

 

   2.9555e+01  -5.6183e-03

 

   2.9605e+01  -8.5879e-03

 

   29.655000   -0.011183

 

   29.705000   -0.013323

 

   29.755000   -0.014775

 

   29.805000   -0.016613

 

   29.855000   -0.018191

 

   29.905000   -0.020828

 

   29.955000   -0.024132

 

   30.005000   -0.026258

 

   30.055000   -0.028287

 

   30.105000   -0.028182

 

   30.155000   -0.029018

 

   30.205000   -0.030893

 

   30.255000   -0.035732

 

   30.305000   -0.038632

 

   30.355000   -0.040389

 

   30.405000   -0.041404

 

   30.455000   -0.041499

 

   30.505000   -0.042577

 

   30.555000   -0.045181

 

   30.605000   -0.048748

 

   30.655000   -0.050815

 

   30.705000   -0.050701

 

   30.755000   -0.049358

 

   30.805000   -0.051408

 

   30.855000   -0.054039

 

   30.905000   -0.059611

 

   30.955000   -0.062402

 

   31.005000   -0.063323

 

   31.055000   -0.063331

 

   31.105000   -0.064584

 

   31.155000   -0.068060

 

   31.205000   -0.071195

 

   31.255000   -0.073357

 

   31.305000   -0.074575

 

   31.355000   -0.077086

 

   31.405000   -0.078352

 

   31.455000   -0.079396

 

   31.505000   -0.082471

 

   31.555000   -0.084637

 

   31.605000   -0.086243

 

   31.655000   -0.087051

 

   31.705000   -0.087122

 

   31.755000   -0.088022

 

   31.805000   -0.090335

 

   31.855000   -0.093037

 

   31.905000   -0.097237

 

   31.95500   -0.10005

 

   32.00500   -0.10205

 

   32.05500   -0.10255

 

   32.10500   -0.10342

 

   32.15500   -0.10512

 

   32.20500   -0.10927

 

   32.25500   -0.11125

 

   32.30500   -0.11288

 

   32.35500   -0.11349

 

   32.40500   -0.11496

 

   32.45500   -0.11665

 

   32.50500   -0.11850

 

   32.55500   -0.12120

 

   32.60500   -0.12321

 

   32.65500   -0.12429

 

   32.70500   -0.12528

 

   32.75500   -0.12608

 

   32.80500   -0.12905

 

   32.85500   -0.13289

 

   32.90500   -0.13521

 

   32.95500   -0.13663

 

   33.00500   -0.13844

 

   33.05500   -0.14357

 

   33.10500   -0.14498

 

   33.15500   -0.14619

 

   33.20500   -0.14777

 

   33.25500   -0.14903

 

   33.30500   -0.15115

 

   33.35500   -0.15526

 

   33.40500   -0.15707

 

   33.45500   -0.15577

 

   33.50500   -0.15846

 

   33.55500   -0.16176

 

   33.60500   -0.16430

 

   33.65500   -0.16427

 

   33.70500   -0.16477

 

   33.75500   -0.16885

 

   33.80500   -0.17363

 

   33.85500   -0.17950

 

   33.90500   -0.17953

 

   33.95500   -0.17714

 

   34.00500   -0.17982

 

   34.05500   -0.18388

 

   34.10500   -0.18916

 

   34.15500   -0.18963

 

   34.20500   -0.18932

 

   34.25500   -0.19289

 

   34.30500   -0.19603

 

   34.35500   -0.19884

 

   34.40500   -0.20036

 

   34.45500   -0.19994

 

   34.50500   -0.20300

 

   34.55500   -0.20804

 

   34.60500   -0.21092

 

   34.65500   -0.21198

 

   34.70500   -0.21357

 

   34.75500   -0.21545

 

   34.80500   -0.21850

 

   34.85500   -0.22197

 

   34.90500   -0.22250

 

   34.95500   -0.22311

 

   35.00500   -0.22007

 

   35.05500   -0.22296

 

   35.10500   -0.22780

 

   35.15500   -0.23008

 

   35.20500   -0.23062

 

   35.25500   -0.23204

 

   35.30500   -0.23610

 

   35.35500   -0.23756

 

   35.40500   -0.23961

 

   35.45500   -0.24091

 

   35.50500   -0.24439

 

   35.55500   -0.24880

 

   35.60500   -0.25009

 

   35.65500   -0.25141

 

   35.70500   -0.25021

 

   35.75500   -0.25263

 

   35.80500   -0.25636

 

   35.85500   -0.25587

 

   35.90500   -0.25564

 

   35.95500   -0.25730

 

   36.00500   -0.26029

 

   36.05500   -0.26117

 

   36.10500   -0.26202

 

   36.15500   -0.26508

 

   36.20500   -0.26556

 

   36.25500   -0.26981

 

   36.30500   -0.26880

 

   36.35500   -0.27031

 

   36.40500   -0.26678

 

   36.45500   -0.26569

 

   36.50500   -0.26216

 

   36.55500   -0.26060

 

   36.60500   -0.26046

 

   36.65500   -0.26016

 

   36.70500   -0.25885

 

   36.75500   -0.25417

 

   36.80500   -0.25101

 

   36.85500   -0.24651

 

   36.90500   -0.24608

 

   36.95500   -0.24581

 

   37.00500   -0.24324

 

   37.05500   -0.23671

 

   37.10500   -0.23024

 

   37.15500   -0.22165

 

   37.20500   -0.21866

 

   37.25500   -0.21504

 

   37.30500   -0.20686

 

   37.35500   -0.20052

 

   37.40500   -0.19039

 

   37.45500   -0.18400

 

   37.50500   -0.17676

 

   37.55500   -0.17210

 

   37.60500   -0.16709

 

   37.65500   -0.15943

 

   37.70500   -0.15096

 

   37.75500   -0.14260

 

   37.80500   -0.13128

 

   37.85500   -0.11923

 

   37.90500   -0.11058

 

   37.95500   -0.10365

 

   38.005000   -0.092600

 

   38.055000   -0.074706

 

   38.105000   -0.063267

 

   38.155000   -0.058012

 

   38.205000   -0.052613

 

   38.255000   -0.039970

 

   38.305000   -0.028464

 

   38.355000   -0.023660

 

   38.405000   -0.013701

 

   3.8455e+01  -1.6788e-03

 

   3.8505e+01   6.1676e-03

 

   38.555000    0.014775

 

   38.605000    0.021634

 

   38.655000    0.032923

 

   38.705000    0.037508

 

   38.755000    0.041538

 

   38.805000    0.049499

 

   38.855000    0.058780

 

   38.905000    0.062764

 

   38.955000    0.065784

 

   39.005000    0.068559

 

   39.055000    0.076176

 

   39.105000    0.080686

 

   39.155000    0.084824

 

   39.205000    0.090207

 

   39.255000    0.094872

 

   39.305000    0.095457

 

   39.355000    0.095288

 

   39.405000    0.099743

 

   39.45500    0.10396

 

   39.50500    0.10739

 

   39.55500    0.10521

 

   39.60500    0.10526

 

   39.65500    0.10775

 

   39.70500    0.11298

 

   39.75500    0.11344

 

   39.80500    0.11404

 

   39.85500    0.11302

 

   39.90500    0.11345

 

   39.95500    0.11414

 

   40.00500    0.11443

 

   40.05500    0.11540

 

   40.10500    0.11489

 

   40.15500    0.11387

 

   40.20500    0.11351

 

   40.25500    0.11509

 

   40.30500    0.11376

 

   40.35500    0.11101

 

   40.40500    0.10909

 

   40.45500    0.10860

 

   40.50500    0.10778

 

   40.55500    0.10710

 

   40.60500    0.10652

 

   40.65500    0.10419

 

   40.70500    0.10123

 

   40.755000    0.099939

 

   40.805000    0.098713

 

   40.855000    0.096528

 

   40.905000    0.096073

 

   40.955000    0.094888

 

   41.005000    0.092484

 

   41.055000    0.091261

 

   41.105000    0.089489

 

   41.155000    0.087334

 

   41.205000    0.085496

 

   41.255000    0.083542

 

   41.305000    0.082048

 

   41.355000    0.079730

 

   41.405000    0.078132

 

   41.455000    0.076885

 

   41.505000    0.074789

 

   41.555000    0.074565

 

   41.605000    0.073914

 

   41.655000    0.070643

 

   41.705000    0.069562

 

   41.755000    0.069249

 

   41.805000    0.065986

 

   41.855000    0.066404

 

   41.905000    0.064920

 

   41.955000    0.063110

 

   42.005000    0.058621

 

   42.055000    0.057865

 

   42.105000    0.057010

 

   42.155000    0.056940

 

   42.205000    0.053979

 

   42.255000    0.052517

 

   42.305000    0.050818

 

   42.355000    0.049750

 

   42.405000    0.049349

 

   42.455000    0.048798

 

   42.505000    0.046145

 

   42.555000    0.044014

 

   42.605000    0.040759

 

   42.655000    0.038894

 

   42.705000    0.039143

 

   42.755000    0.039594

 

   42.805000    0.038896

 

   42.855000    0.035951

 

   42.905000    0.030960

 

   42.955000    0.028610

 

   43.005000    0.027796

 

   43.055000    0.028087

 

   43.105000    0.028823

 

   43.155000    0.027437

 

   43.205000    0.024067

 

   43.255000    0.021186

 

   43.305000    0.020143

 

   43.355000    0.020820

 

   43.405000    0.019306

 

   43.455000    0.018648

 

   43.505000    0.016060

 

   43.555000    0.011812

 

   4.3605e+01   8.2472e-03

 

   4.3655e+01   9.9988e-03

 

   43.705000    0.011171

 

   43.755000    0.010788

 

   4.3805e+01   7.9539e-03

 

   4.3855e+01   4.3209e-03

 

   4.3905e+01   4.1066e-03

 

   4.3955e+01   2.6193e-03

 

   4.4005e+01   3.5492e-03

 

   4.4055e+01   4.0790e-03

 

   4.4105e+01   2.2063e-03

 

   4.4155e+01  -6.4014e-04

 

   4.4205e+01  -3.8850e-03

 

   4.4255e+01  -6.4134e-03

 

   4.4305e+01  -6.7287e-03

 

   4.4355e+01  -6.1824e-03

 

   4.4405e+01  -5.8418e-03

 

   4.4455e+01  -9.3586e-03

 

   44.505000   -0.013376

 

   44.555000   -0.016260

 

   44.605000   -0.018093

 

   44.655000   -0.015352

 

   44.705000   -0.013711

 

   44.755000   -0.016448

 

   44.805000   -0.019187

 

   44.855000   -0.021825

 

   44.905000   -0.023848

 

   44.955000   -0.022807

 

   45.005000   -0.023147

 

   45.055000   -0.025530

 

   45.105000   -0.027796

 

   45.155000   -0.031572

 

   45.205000   -0.031993

 

   45.255000   -0.031618

 

   45.305000   -0.030935

 

   45.355000   -0.032331

 

   45.405000   -0.036220

 

   45.455000   -0.039232

 

   45.505000   -0.041925

 

   45.555000   -0.042636

 

   45.605000   -0.044025

 

   45.655000   -0.044910

 

   45.705000   -0.047853

 

   45.755000   -0.051117

 

   45.805000   -0.051105

 

   45.855000   -0.050354

 

   45.905000   -0.050838

 

   45.955000   -0.052350

 

   46.005000   -0.054804

 

   46.055000   -0.058344

 

   46.105000   -0.060953

 

   46.155000   -0.062100

 

   46.205000   -0.061842

 

   46.255000   -0.062413

 

   46.305000   -0.065459

 

   46.355000   -0.069475

 

   46.405000   -0.070040

 

   46.455000   -0.071513

 

   46.505000   -0.073596

 

   46.555000   -0.075655

 

   46.605000   -0.078281

 

   46.655000   -0.080863

 

   46.705000   -0.081723

 

   46.755000   -0.081337

 

   46.805000   -0.080835

 

   46.855000   -0.081741

 

   46.905000   -0.083616

 

   46.955000   -0.086233

 

   47.005000   -0.088922

 

   47.055000   -0.091011

 

   47.105000   -0.092377

 

   47.155000   -0.093703

 

   47.205000   -0.095416

 

   47.255000   -0.098235

 

   47.30500   -0.10010

 

   47.35500   -0.10300

 

   47.40500   -0.10562

 

   47.45500   -0.10623

 

   47.50500   -0.10750

 

   47.55500   -0.11031

 

   47.60500   -0.11242

 

   47.65500   -0.11447

 

   47.70500   -0.11484

 

   47.75500   -0.11415

 

   47.80500   -0.11570

 

   47.85500   -0.11990

 

   47.90500   -0.12376

 

   47.95500   -0.12499

 

   48.00500   -0.12446

 

   48.05500   -0.12621

 

   48.10500   -0.12835

 

   48.15500   -0.13282

 

   48.20500   -0.13724

 

   48.25500   -0.14008

 

   48.30500   -0.14361

 

   48.35500   -0.14398

 

   48.40500   -0.14403

 

   48.45500   -0.14660

 

   48.50500   -0.15044

 

   48.55500   -0.15321

 

   48.60500   -0.15441

 

   48.65500   -0.15542

 

   48.70500   -0.15573

 

   48.75500   -0.15971

 

   48.80500   -0.16310

 

   48.85500   -0.16771

 

   48.90500   -0.16911

 

   48.95500   -0.16976

 

   49.00500   -0.17425

 

   49.05500   -0.17780

 

   49.10500   -0.18081

 

   49.15500   -0.18229

 

   49.20500   -0.18307

 

   49.25500   -0.18621

 

   49.30500   -0.19060

 

   49.35500   -0.19186

 

   49.40500   -0.19216

 

   49.45500   -0.19011

 

   49.50500   -0.19131

 

   49.55500   -0.19526

 

   49.60500   -0.19935

 

   49.65500   -0.20033

 

   49.70500   -0.20151

 

   49.75500   -0.20531

 

   49.80500   -0.20816

 

   49.85500   -0.21184

 

   49.90500   -0.21122

 

   49.95500   -0.21318



==> beaucourt.dat <==
RA	Beaucourt	BeaucourtRR	Wang	WangRR
0.7	22.22		0.1234		22.3	0.1239
0.8	26.67		0.1481		26.5	0.1472
0.9	31.11		0.1728		31.4	0.1744
0.95	34.44		0.1913		35.5	0.1972
1	45		0.25		45	0.25


==> newAnglesTT.conf0.2.dat <==
RA	thetaR		thetaRpi	thetaD
0.6	0.32790		0.10437		18.7873
0.7	0.39865		0.1269		22.841
0.8	0.45453		0.14468		26.0426
0.85	0.50169		0.1597		28.745
0.9	0.55038		0.1752		31.534
0.95	0.61608		0.1961		35.3
1	0.7854		0.25		45		
